Setting Reserve Requirements to Approximate the Efficiency of the Stochastic Dispatch

This paper deals with the problem of clearing sequential electricity markets under uncertainty. We consider the European approach, where reserves are traded separately from energy to meet exogenous reserve requirements. Recently pro- posed stochastic dispatch models that co-optimize these services provide the most efficient solution in terms of expected operating costs by computing reserve needs endogenously. However, these models are incompatible with existing market designs. This paper proposes a new method to compute reserve requirements that bring the outcome of sequential markets closer to the stochastic energy and reserves co-optimization in terms of cost efficiency. Our method is based on a stochastic bilevel program that implicitly improves the inter-temporal coordination of energy and reserve markets, but remains compatible with the European market design. We use two standard IEEE reliability test cases to illustrate the benefit of intelligently setting operating reserves in single and multiple reserve control zones.

==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven K�hler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> plot_data/Cost_data_wind_share.dat <==
0.00000000	491.07211000	491.07211000	491.07210000	491.07211000
2.17000000	488.67353000	489.20087000	486.34671000	481.02234000
4.34000000	486.10756000	487.33386000	476.94895000	470.99670000
6.51000000	475.64540000	483.51632000	467.55347000	461.09944000
8.67000000	464.48879000	478.50274000	458.08002000	451.31421000
10.84000000	454.05976000	470.85819000	448.59847000	441.71235000
13.01000000	444.02232000	462.77373000	438.97748000	432.26379000
15.18000000	434.51520000	454.86668000	429.48270000	422.88111000
17.35000000	425.84303000	447.27292000	420.62088000	413.57508000
19.52000000	417.39494000	440.38699000	411.98152000	404.34019000
21.69000000	408.98614000	433.93853000	403.32285000	395.19364000
23.85000000	400.68771000	427.95927000	394.81800000	386.16120000
26.02000000	392.71239000	422.15624000	386.25828000	377.21886000
28.19000000	384.97562000	415.35653000	377.72801000	368.41193000
30.36000000	377.34280000	409.10988000	369.43359000	359.73459000
32.53000000	370.09793000	403.63180000	361.28960000	351.16520000
34.70000000	363.36774000	398.74729000	353.41314000	342.69648000
36.86000000	357.56401000	394.05232000	346.15640000	334.46038000
39.03000000	352.97037000	389.94965000	339.90798000	326.44815000
41.20000000	350.73021000	387.20740000	335.71030000	318.59536000
43.37000000	349.91217000	385.46640000	332.85266000	311.00511000
45.54000000	350.45633000	384.48681000	331.05447000	303.62424000
47.71000000	351.42229000	384.09606000	329.80883000	296.45993000
49.88000000	352.82749000	384.06126000	329.00680000	289.51127000


==> plot_data/Enhanced_DR.dat <==
%% LaTeX2e file `Enhanced_DR.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2018/09/26.
%%
1 21.29000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000
2 42.59000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000
3 60.00000 2.92000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000
4 60.00000 25.39000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000
5 60.00000 40.00000 1.73000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000


==> plot_data/Enhanced_UR.dat <==
%% LaTeX2e file `Enhanced_UR.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2018/09/26.
%%
1 30.00000 30.00000 60.00000 3.80000 0.00000 0.00000 0.00000 0.00000 0.00000
2 30.00000 30.00000 60.00000 40.00000 40.00000 40.00000 42.87000 0.00000 0.00000
3 30.00000 30.00000 60.00000 40.00000 40.00000 40.00000 70.00000 86.01000 0.00000
4 30.00000 30.00000 60.00000 40.00000 40.00000 40.00000 70.00000 180.00000 47.45000
5 30.00000 30.00000 60.00000 40.00000 40.00000 40.00000 70.00000 180.00000 60.00000


==> plot_data/Indeal_DR.dat <==
%% LaTeX2e file `Indeal_DR.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2018/09/26.
%%
1 0.000000 7.140000 0.000000 0.000000 4.330000 0.000000 0.000000 0.000000 0.000000
2 0.000000 34.980000 0.000000 0.000000 30.000000 0.000000 0.000000 0.000000 0.000000
3 10.620000 40.000000 0.000000 0.000000 30.000000 0.000000 0.000000 0.000000 0.000000
4 60.000000 40.000000 0.320000 0.000000 30.000000 0.430000 0.000000 0.000000 0.000000
5 60.000000 40.000000 7.590000 0.000000 30.000000 26.250000 0.000000 0.000000 0.000000


==> plot_data/Indeal_UR.dat <==
%% LaTeX2e file `Indeal_UR.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2018/09/26.
%%
1 30.00000 30.00000 0.00000 0.00000 0.00000 0.00000 0.00000 83.44000 0.00000
2 30.00000 30.00000 0.00000 0.00000 0.00000 0.00000 29.45000 124.82000 0.00000
3 30.00000 30.00000 0.00000 40.00000 0.35000 0.00000 70.00000 127.82000 0.00000
4 30.00000 30.00000 40.09000 40.00000 0.16000 0.00000 70.00000 180.00000 0.00000
5 30.00000 30.00000 60.00000 40.00000 40.00000 0.00000 70.00000 180.00000 0.00000


==> plot_data/Prob_DR.dat <==
%% LaTeX2e file `Prob_DR.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2018/09/26.
%%
1 44.540000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
2 60.000000 29.080000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
3 60.000000 40.000000 24.710000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
4 60.000000 40.000000 40.000000 29.250000 0.000000 0.000000 0.000000 0.000000 0.000000
5 60.000000 40.000000 40.000000 40.000000 24.880000 0.000000 0.000000 0.000000 0.000000


==> plot_data/Prob_UR.dat <==
%% LaTeX2e file `Prob_UR.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2018/09/26.
%%
1 30.00000 30.00000 3.93000     0.00000     0.00000     0.00000     0.00000     0.00000     0.00000
2 30.00000 30.00000 60.00000 7.85000     0.00000     0.00000     0.00000     0.00000     0.00000
3 30.00000 30.00000 60.00000 40.00000 18.99000 0.00000     0.00000     0.00000     0.00000
4 30.00000 30.00000 60.00000 40.00000 40.00000 40.00000 2.92000     0.00000     0.00000
5 30.00000 30.00000 60.00000 40.00000 40.00000 40.00000 54.06000 0.00000     0.00000


==> plot_data/efficiency_gap.dat <==
1.0000000	8.1118420	0.3766793
2.0000000	11.8618645	0.5707453
3.0000000	7.7674148	0.5753832
4.0000000	8.3956647	0.6147078
5.0000000	9.5667961	0.4949896
6.0000000	10.0508989	0.7191967
7.0000000	6.5232720	0.4578628
8.0000000	3.2974556	0.5292672
9.0000000	2.2570256	0.3027896
10.0000000	2.7789056	0.5199408
11.0000000	2.9057173	0.4673031
12.0000000	4.1382386	0.8666577
13.0000000	3.4629829	0.9041945
14.0000000	4.2138600	0.5122535
15.0000000	3.3030412	0.4694817
16.0000000	3.2184664	0.7329296
17.0000000	3.4061315	0.9118983
18.0000000	3.4831358	1.0372119
19.0000000	4.5012533	0.8927533
20.0000000	4.8858718	0.9234877
21.0000000	4.1712333	1.0257876
22.0000000	4.7503044	1.1201464
23.0000000	10.4238100	2.2889771
24.0000000	14.9329733	3.0418222

==> plot_data/proxy_enahnced.dat <==
1	8.52011
2	6.63129
3	4.83067
4	5.03708
5	4.84537
6	4.1941
7	8.75088
8	12.14787
9	15.00067
10	16.3017
11	16.26865
12	18.11924
13	19.22858
14	17.93889
15	16.99537
16	17.73982
17	21.31107
18	21.73862
19	20.97257
20	19.85933
21	17.98795
22	15.35492
23	12.72388
24	10.38068


==> plot_data/proxy_pr_1per.dat <==
1	9.21192
2	8.06687
3	5.58468
4	5.91044
5	5.8309
6	5.34415
7	9.24823
8	12.56626
9	15.321
10	16.74435
11	16.91401
12	19.17634
13	19.69519
14	19.16596
15	17.79147
16	18.42076
17	21.80893
18	22.41956
19	22.28133
20	21.24802
21	19.00046
22	16.43953
23	14.64674
24	13.78881


==> plot_data/proxy_pr_5per.dat <==
1	9.74077
2	8.40701
3	7.24873
4	7.87048
5	7.42403
6	6.37326
7	11.54136
8	14.95838
9	17.98486
10	18.27209
11	17.00388
12	21.25499
13	22.95178
14	19.7782
15	18.86475
16	20.25426
17	25.03926
18	23.90578
19	24.00529
20	23.02076
21	19.95169
22	15.5689
23	12.99889
24	11.05142


==> plot_data/req_optimal_mark.dat <==
282.9 42.6


==> plot_data/req_optimal_xline.dat <==
282.9 42.6
282.9 0


==> plot_data/req_optimal_yline.dat <==
0 42.6
282.9 42.6


==> plot_data/req_probabilistic_mark.dat <==
127.9 89.1


==> plot_data/req_probabilistic_xline.dat <==
127.9 89.1
127.9 0


==> plot_data/req_probabilistic_yline.dat <==
0 89.1
127.9 89.1


==> plot_data/req_stochastic_mark.dat <==
214.3 65


==> plot_data/req_stochastic_xline.dat <==
214.3 65
214.3 0


==> plot_data/req_stochastic_yline.dat <==
0 65
214.3 65


==> plot_data/reserve_requirements_three_zones.dat <==
1.000000	27.410000	54.820000	82.230000	19.370000	38.730000	58.100000	45.070000	0.000000	109.600000	7.940000	0.000000	24.080000
2.000000	27.850000	55.700000	83.550000	23.310000	46.610000	69.920000	76.030000	0.000000	90.830000	7.300000	0.000000	18.220000
3.000000	30.340000	60.680000	91.030000	12.760000	25.530000	38.290000	70.670000	0.000000	109.270000	5.750000	0.000000	22.290000
4.000000	41.770000	83.530000	125.300000	11.970000	23.950000	35.920000	80.000000	0.000000	160.000000	7.210000	0.000000	23.330000
5.000000	40.390000	80.790000	121.180000	13.840000	27.690000	41.530000	80.000000	0.000000	160.000000	6.110000	0.000000	24.660000
6.000000	31.060000	62.130000	93.190000	15.230000	30.470000	45.700000	77.540000	0.000000	108.810000	6.930000	0.000000	23.440000
7.000000	42.440000	84.870000	127.310000	16.450000	32.900000	49.350000	80.000000	0.000000	160.000000	8.150000	0.000000	24.650000
8.000000	40.070000	80.140000	120.200000	15.470000	30.940000	46.410000	0.000000	74.760000	147.360000	6.070000	0.000000	18.400000
9.000000	29.670000	59.340000	89.000000	14.960000	29.920000	44.880000	0.000000	73.880000	101.510000	6.720000	0.000000	20.370000
10.000000	40.340000	80.670000	121.010000	15.610000	31.220000	46.840000	0.000000	98.580000	107.670000	7.760000	0.000000	23.510000
11.000000	33.210000	66.410000	99.620000	18.950000	37.900000	56.850000	0.000000	93.290000	105.940000	7.220000	0.000000	21.880000
12.000000	48.340000	96.670000	145.010000	24.740000	49.480000	74.220000	0.000000	151.950000	135.080000	10.110000	0.000000	30.660000
13.000000	52.570000	105.150000	157.720000	18.590000	37.180000	55.770000	0.000000	192.380000	105.830000	9.450000	0.000000	28.640000
14.000000	39.520000	79.050000	118.570000	26.100000	52.200000	78.300000	0.000000	82.520000	129.590000	10.260000	0.000000	31.100000
15.000000	34.690000	69.370000	104.060000	21.590000	43.170000	64.760000	0.000000	64.450000	131.820000	9.490000	0.000000	28.780000
16.000000	44.770000	89.540000	134.300000	20.430000	40.850000	61.280000	0.000000	129.500000	135.730000	10.630000	0.000000	32.230000
17.000000	52.990000	105.970000	158.960000	19.570000	39.140000	58.710000	0.000000	190.830000	100.340000	10.550000	0.000000	31.980000
18.000000	49.520000	99.050000	148.570000	22.040000	44.090000	66.130000	0.000000	185.400000	110.140000	11.930000	0.000000	36.150000
19.000000	48.830000	97.660000	146.490000	28.150000	56.300000	84.440000	0.000000	187.970000	94.900000	9.850000	0.000000	29.870000
20.000000	54.520000	109.040000	163.560000	28.510000	57.010000	85.520000	0.000000	190.310000	119.300000	11.170000	0.000000	33.870000
21.000000	51.770000	103.550000	155.320000	24.690000	49.380000	74.060000	0.000000	150.350000	160.000000	13.540000	0.000000	41.040000
22.000000	53.430000	106.860000	160.290000	23.590000	47.180000	70.780000	0.000000	156.640000	160.000000	13.510000	0.000000	40.940000
23.000000	56.380000	112.750000	169.130000	28.110000	56.220000	84.330000	80.000000	76.750000	160.000000	15.530000	0.000000	46.880000
24.000000	53.630000	107.250000	160.880000	29.800000	59.610000	89.410000	80.000000	77.640000	160.000000	14.600000	0.000000	43.050000

==> plot_data/surface_dayahead.dat <==
50.0000000	30.0000000	21.9548400
50.0000000	35.0000000	21.9548400
50.0000000	40.0000000	21.9548400
50.0000000	45.0000000	21.9548400
50.0000000	50.0000000	21.9548400
50.0000000	55.0000000	21.9548400
50.0000000	60.0000000	21.9548400
50.0000000	65.0000000	21.9548400
50.0000000	70.0000000	21.9548400
50.0000000	75.0000000	21.9548400
50.0000000	80.0000000	21.9548400
50.0000000	85.0000000	21.9548400
50.0000000	90.0000000	21.9548400
50.0000000	95.0000000	21.9548400
50.0000000	100.0000000	21.9548400
50.0000000	105.0000000	21.9548400
50.0000000	110.0000000	21.9548400
50.0000000	115.0000000	21.9548400
50.0000000	120.0000000	21.9548400
50.0000000	125.0000000	21.9548400
50.0000000	130.0000000	21.9548400
50.0000000	135.0000000	21.9548400
50.0000000	140.0000000	21.9548400
50.0000000	145.0000000	21.9548400
50.0000000	150.0000000	21.9548400
50.0000000	155.0000000	21.9548400
50.0000000	160.0000000	21.9548400

55.0000000	30.0000000	21.9548400
55.0000000	35.0000000	21.9548400
55.0000000	40.0000000	21.9548400
55.0000000	45.0000000	21.9548400
55.0000000	50.0000000	21.9548400
55.0000000	55.0000000	21.9548400
55.0000000	60.0000000	21.9548400
55.0000000	65.0000000	21.9548400
55.0000000	70.0000000	21.9548400
55.0000000	75.0000000	21.9548400
55.0000000	80.0000000	21.9548400
55.0000000	85.0000000	21.9548400
55.0000000	90.0000000	21.9548400
55.0000000	95.0000000	21.9548400
55.0000000	100.0000000	21.9548400
55.0000000	105.0000000	21.9548400
55.0000000	110.0000000	21.9548400
55.0000000	115.0000000	21.9548400
55.0000000	120.0000000	21.9548400
55.0000000	125.0000000	21.9548400
55.0000000	130.0000000	21.9548400
55.0000000	135.0000000	21.9548400
55.0000000	140.0000000	21.9548400
55.0000000	145.0000000	21.9548400
55.0000000	150.0000000	21.9548400
55.0000000	155.0000000	21.9548400
55.0000000	160.0000000	21.9548400

60.0000000	30.0000000	21.9548400
60.0000000	35.0000000	21.9548400
60.0000000	40.0000000	21.9548400
60.0000000	45.0000000	21.9548400
60.0000000	50.0000000	21.9548400
60.0000000	55.0000000	21.9548400
60.0000000	60.0000000	21.9548400
60.0000000	65.0000000	21.9548400
60.0000000	70.0000000	21.9548400
60.0000000	75.0000000	21.9548400
60.0000000	80.0000000	21.9548400
60.0000000	85.0000000	21.9548400
60.0000000	90.0000000	21.9548400
60.0000000	95.0000000	21.9548400
60.0000000	100.0000000	21.9548400
60.0000000	105.0000000	21.9548400
60.0000000	110.0000000	21.9548400
60.0000000	115.0000000	21.9548400
60.0000000	120.0000000	21.9548400
60.0000000	125.0000000	21.9548400
60.0000000	130.0000000	21.9548400
60.0000000	135.0000000	21.9548400
60.0000000	140.0000000	21.9548400
60.0000000	145.0000000	21.9548400
60.0000000	150.0000000	21.9548400
60.0000000	155.0000000	21.9548400
60.0000000	160.0000000	21.9548400

65.0000000	30.0000000	21.9755600
65.0000000	35.0000000	21.9755600
65.0000000	40.0000000	21.9755600
65.0000000	45.0000000	21.9755600
65.0000000	50.0000000	21.9755600
65.0000000	55.0000000	21.9755600
65.0000000	60.0000000	21.9755600
65.0000000	65.0000000	21.9755600
65.0000000	70.0000000	21.9755600
65.0000000	75.0000000	21.9755600
65.0000000	80.0000000	21.9755600
65.0000000	85.0000000	21.9755600
65.0000000	90.0000000	21.9755600
65.0000000	95.0000000	21.9755600
65.0000000	100.0000000	21.9755600
65.0000000	105.0000000	21.9755600
65.0000000	110.0000000	21.9755600
65.0000000	115.0000000	21.9755600
65.0000000	120.0000000	21.9755600
65.0000000	125.0000000	21.9755600
65.0000000	130.0000000	21.9755600
65.0000000	135.0000000	21.9755600
65.0000000	140.0000000	21.9755600
65.0000000	145.0000000	21.9755600
65.0000000	150.0000000	21.9755600
65.0000000	155.0000000	21.9755600
65.0000000	160.0000000	21.9755600

70.0000000	30.0000000	21.9962900
70.0000000	35.0000000	21.9962900
70.0000000	40.0000000	21.9962900
70.0000000	45.0000000	21.9962900
70.0000000	50.0000000	21.9962900
70.0000000	55.0000000	21.9962900
70.0000000	60.0000000	21.9962900
70.0000000	65.0000000	21.9962900
70.0000000	70.0000000	21.9962900
70.0000000	75.0000000	21.9962900
70.0000000	80.0000000	21.9962900
70.0000000	85.0000000	21.9962900
70.0000000	90.0000000	21.9962900
70.0000000	95.0000000	21.9962900
70.0000000	100.0000000	21.9962900
70.0000000	105.0000000	21.9962900
70.0000000	110.0000000	21.9962900
70.0000000	115.0000000	21.9962900
70.0000000	120.0000000	21.9962900
70.0000000	125.0000000	21.9962900
70.0000000	130.0000000	21.9962900
70.0000000	135.0000000	21.9962900
70.0000000	140.0000000	21.9962900
70.0000000	145.0000000	21.9962900
70.0000000	150.0000000	21.9962900
70.0000000	155.0000000	21.9962900
70.0000000	160.0000000	21.9962900

75.0000000	30.0000000	22.0170200
75.0000000	35.0000000	22.0170200
75.0000000	40.0000000	22.0170200
75.0000000	45.0000000	22.0170200
75.0000000	50.0000000	22.0170200
75.0000000	55.0000000	22.0170200
75.0000000	60.0000000	22.0170200
75.0000000	65.0000000	22.0170200
75.0000000	70.0000000	22.0170200
75.0000000	75.0000000	22.0170200
75.0000000	80.0000000	22.0170200
75.0000000	85.0000000	22.0170200
75.0000000	90.0000000	22.0170200
75.0000000	95.0000000	22.0170200
75.0000000	100.0000000	22.0170200
75.0000000	105.0000000	22.0170200
75.0000000	110.0000000	22.0170200
75.0000000	115.0000000	22.0170200
75.0000000	120.0000000	22.0170200
75.0000000	125.0000000	22.0170200
75.0000000	130.0000000	22.0170200
75.0000000	135.0000000	22.0170200
75.0000000	140.0000000	22.0170200
75.0000000	145.0000000	22.0170200
75.0000000	150.0000000	22.0170200
75.0000000	155.0000000	22.0170200
75.0000000	160.0000000	22.0170200

80.0000000	30.0000000	22.0377400
80.0000000	35.0000000	22.0377400
80.0000000	40.0000000	22.0377400
80.0000000	45.0000000	22.0377400
80.0000000	50.0000000	22.0377400
80.0000000	55.0000000	22.0377400
80.0000000	60.0000000	22.0377400
80.0000000	65.0000000	22.0377400
80.0000000	70.0000000	22.0377400
80.0000000	75.0000000	22.0377400
80.0000000	80.0000000	22.0377400
80.0000000	85.0000000	22.0377400
80.0000000	90.0000000	22.0377400
80.0000000	95.0000000	22.0377400
80.0000000	100.0000000	22.0377400
80.0000000	105.0000000	22.0377400
80.0000000	110.0000000	22.0377400
80.0000000	115.0000000	22.0377400
80.0000000	120.0000000	22.0377400
80.0000000	125.0000000	22.0377400
80.0000000	130.0000000	22.0377400
80.0000000	135.0000000	22.0377400
80.0000000	140.0000000	22.0377400
80.0000000	145.0000000	22.0377400
80.0000000	150.0000000	22.0377400
80.0000000	155.0000000	22.0377400
80.0000000	160.0000000	22.0377400

85.0000000	30.0000000	22.0584700
85.0000000	35.0000000	22.0584700
85.0000000	40.0000000	22.0584700
85.0000000	45.0000000	22.0584700
85.0000000	50.0000000	22.0584700
85.0000000	55.0000000	22.0584700
85.0000000	60.0000000	22.0584700
85.0000000	65.0000000	22.0584700
85.0000000	70.0000000	22.0584700
85.0000000	75.0000000	22.0584700
85.0000000	80.0000000	22.0584700
85.0000000	85.0000000	22.0584700
85.0000000	90.0000000	22.0584700
85.0000000	95.0000000	22.0584700
85.0000000	100.0000000	22.0584700
85.0000000	105.0000000	22.0584700
85.0000000	110.0000000	22.0584700
85.0000000	115.0000000	22.0584700
85.0000000	120.0000000	22.0584700
85.0000000	125.0000000	22.0584700
85.0000000	130.0000000	22.0584700
85.0000000	135.0000000	22.0584700
85.0000000	140.0000000	22.0584700
85.0000000	145.0000000	22.0584700
85.0000000	150.0000000	22.0584700
85.0000000	155.0000000	22.0584700
85.0000000	160.0000000	22.0584700

90.0000000	30.0000000	22.0791900
90.0000000	35.0000000	22.0791900
90.0000000	40.0000000	22.0791900
90.0000000	45.0000000	22.0791900
90.0000000	50.0000000	22.0791900
90.0000000	55.0000000	22.0791900
90.0000000	60.0000000	22.0791900
90.0000000	65.0000000	22.0791900
90.0000000	70.0000000	22.0791900
90.0000000	75.0000000	22.0791900
90.0000000	80.0000000	22.0791900
90.0000000	85.0000000	22.0791900
90.0000000	90.0000000	22.0791900
90.0000000	95.0000000	22.0791900
90.0000000	100.0000000	22.0791900
90.0000000	105.0000000	22.0791900
90.0000000	110.0000000	22.0791900
90.0000000	115.0000000	22.0791900
90.0000000	120.0000000	22.0791900
90.0000000	125.0000000	22.0791900
90.0000000	130.0000000	22.0791900
90.0000000	135.0000000	22.0791900
90.0000000	140.0000000	22.0791900
90.0000000	145.0000000	22.0791900
90.0000000	150.0000000	22.0791900
90.0000000	155.0000000	22.0791900
90.0000000	160.0000000	22.0791900

95.0000000	30.0000000	22.0999200
95.0000000	35.0000000	22.0999200
95.0000000	40.0000000	22.0999200
95.0000000	45.0000000	22.0999200
95.0000000	50.0000000	22.0999200
95.0000000	55.0000000	22.0999200
95.0000000	60.0000000	22.0999200
95.0000000	65.0000000	22.0999200
95.0000000	70.0000000	22.0999200
95.0000000	75.0000000	22.0999200
95.0000000	80.0000000	22.0999200
95.0000000	85.0000000	22.0999200
95.0000000	90.0000000	22.0999200
95.0000000	95.0000000	22.0999200
95.0000000	100.0000000	22.0999200
95.0000000	105.0000000	22.0999200
95.0000000	110.0000000	22.0999200
95.0000000	115.0000000	22.0999200
95.0000000	120.0000000	22.0999200
95.0000000	125.0000000	22.0999200
95.0000000	130.0000000	22.0999200
95.0000000	135.0000000	22.0999200
95.0000000	140.0000000	22.0999200
95.0000000	145.0000000	22.0999200
95.0000000	150.0000000	22.0999200
95.0000000	155.0000000	22.0999200
95.0000000	160.0000000	22.0999200

100.0000000	30.0000000	22.1206500
100.0000000	35.0000000	22.1206500
100.0000000	40.0000000	22.1206500
100.0000000	45.0000000	22.1206500
100.0000000	50.0000000	22.1206500
100.0000000	55.0000000	22.1206500
100.0000000	60.0000000	22.1206500
100.0000000	65.0000000	22.1206500
100.0000000	70.0000000	22.1206500
100.0000000	75.0000000	22.1206500
100.0000000	80.0000000	22.1206500
100.0000000	85.0000000	22.1206500
100.0000000	90.0000000	22.1206500
100.0000000	95.0000000	22.1206500
100.0000000	100.0000000	22.1206500
100.0000000	105.0000000	22.1206500
100.0000000	110.0000000	22.1206500
100.0000000	115.0000000	22.1206500
100.0000000	120.0000000	22.1206500
100.0000000	125.0000000	22.1206500
100.0000000	130.0000000	22.1206500
100.0000000	135.0000000	22.1206500
100.0000000	140.0000000	22.1206500
100.0000000	145.0000000	22.1206500
100.0000000	150.0000000	22.1206500
100.0000000	155.0000000	22.1206500
100.0000000	160.0000000	22.1206500

105.0000000	30.0000000	22.1413700
105.0000000	35.0000000	22.1413700
105.0000000	40.0000000	22.1413700
105.0000000	45.0000000	22.1413700
105.0000000	50.0000000	22.1413700
105.0000000	55.0000000	22.1413700
105.0000000	60.0000000	22.1413700
105.0000000	65.0000000	22.1413700
105.0000000	70.0000000	22.1413700
105.0000000	75.0000000	22.1413700
105.0000000	80.0000000	22.1413700
105.0000000	85.0000000	22.1413700
105.0000000	90.0000000	22.1413700
105.0000000	95.0000000	22.1413700
105.0000000	100.0000000	22.1413700
105.0000000	105.0000000	22.1413700
105.0000000	110.0000000	22.1413700
105.0000000	115.0000000	22.1413700
105.0000000	120.0000000	22.1413700
105.0000000	125.0000000	22.1413700
105.0000000	130.0000000	22.1413700
105.0000000	135.0000000	22.1413700
105.0000000	140.0000000	22.1413700
105.0000000	145.0000000	22.1413700
105.0000000	150.0000000	22.1413700
105.0000000	155.0000000	22.1413700
105.0000000	160.0000000	22.1413700

110.0000000	30.0000000	22.1632400
110.0000000	35.0000000	22.1632400
110.0000000	40.0000000	22.1632400
110.0000000	45.0000000	22.1632400
110.0000000	50.0000000	22.1632400
110.0000000	55.0000000	22.1632400
110.0000000	60.0000000	22.1632400
110.0000000	65.0000000	22.1632400
110.0000000	70.0000000	22.1632400
110.0000000	75.0000000	22.1632400
110.0000000	80.0000000	22.1632400
110.0000000	85.0000000	22.1632400
110.0000000	90.0000000	22.1632400
110.0000000	95.0000000	22.1632400
110.0000000	100.0000000	22.1632400
110.0000000	105.0000000	22.1632400
110.0000000	110.0000000	22.1632400
110.0000000	115.0000000	22.1632400
110.0000000	120.0000000	22.1632400
110.0000000	125.0000000	22.1632400
110.0000000	130.0000000	22.1632400
110.0000000	135.0000000	22.1632400
110.0000000	140.0000000	22.1632400
110.0000000	145.0000000	22.1632400
110.0000000	150.0000000	22.1632400
110.0000000	155.0000000	22.1632400
110.0000000	160.0000000	22.1632400

115.0000000	30.0000000	22.1859700
115.0000000	35.0000000	22.1859700
115.0000000	40.0000000	22.1859700
115.0000000	45.0000000	22.1859700
115.0000000	50.0000000	22.1859700
115.0000000	55.0000000	22.1859700
115.0000000	60.0000000	22.1859700
115.0000000	65.0000000	22.1859700
115.0000000	70.0000000	22.1859700
115.0000000	75.0000000	22.1859700
115.0000000	80.0000000	22.1859700
115.0000000	85.0000000	22.1859700
115.0000000	90.0000000	22.1859700
115.0000000	95.0000000	22.1859700
115.0000000	100.0000000	22.1859700
115.0000000	105.0000000	22.1859700
115.0000000	110.0000000	22.1859700
115.0000000	115.0000000	22.1859700
115.0000000	120.0000000	22.1859700
115.0000000	125.0000000	22.1859700
115.0000000	130.0000000	22.1859700
115.0000000	135.0000000	22.1859700
115.0000000	140.0000000	22.1859700
115.0000000	145.0000000	22.1859700
115.0000000	150.0000000	22.1859700
115.0000000	155.0000000	22.1859700
115.0000000	160.0000000	22.1859700

120.0000000	30.0000000	22.2087100
120.0000000	35.0000000	22.2087100
120.0000000	40.0000000	22.2087100
120.0000000	45.0000000	22.2087100
120.0000000	50.0000000	22.2087100
120.0000000	55.0000000	22.2087100
120.0000000	60.0000000	22.2087100
120.0000000	65.0000000	22.2087100
120.0000000	70.0000000	22.2087100
120.0000000	75.0000000	22.2087100
120.0000000	80.0000000	22.2087100
120.0000000	85.0000000	22.2087100
120.0000000	90.0000000	22.2087100
120.0000000	95.0000000	22.2087100
120.0000000	100.0000000	22.2087100
120.0000000	105.0000000	22.2087100
120.0000000	110.0000000	22.2087100
120.0000000	115.0000000	22.2087100
120.0000000	120.0000000	22.2087100
120.0000000	125.0000000	22.2087100
120.0000000	130.0000000	22.2087100
120.0000000	135.0000000	22.2087100
120.0000000	140.0000000	22.2087100
120.0000000	145.0000000	22.2087100
120.0000000	150.0000000	22.2087100
120.0000000	155.0000000	22.2087100
120.0000000	160.0000000	22.2087100

125.0000000	30.0000000	22.2296000
125.0000000	35.0000000	22.2296000
125.0000000	40.0000000	22.2296000
125.0000000	45.0000000	22.2296000
125.0000000	50.0000000	22.2296000
125.0000000	55.0000000	22.2296000
125.0000000	60.0000000	22.2296000
125.0000000	65.0000000	22.2296000
125.0000000	70.0000000	22.2296000
125.0000000	75.0000000	22.2296000
125.0000000	80.0000000	22.2296000
125.0000000	85.0000000	22.2296000
125.0000000	90.0000000	22.2296000
125.0000000	95.0000000	22.2296000
125.0000000	100.0000000	22.2296000
125.0000000	105.0000000	22.2296000
125.0000000	110.0000000	22.2296000
125.0000000	115.0000000	22.2296000
125.0000000	120.0000000	22.2296000
125.0000000	125.0000000	22.2296000
125.0000000	130.0000000	22.2296000
125.0000000	135.0000000	22.2296000
125.0000000	140.0000000	22.2296000
125.0000000	145.0000000	22.2296000
125.0000000	150.0000000	22.2296000
125.0000000	155.0000000	22.2296000
125.0000000	160.0000000	22.2296000

130.0000000	30.0000000	22.2504900
130.0000000	35.0000000	22.2504900
130.0000000	40.0000000	22.2504900
130.0000000	45.0000000	22.2504900
130.0000000	50.0000000	22.2504900
130.0000000	55.0000000	22.2504900
130.0000000	60.0000000	22.2504900
130.0000000	65.0000000	22.2504900
130.0000000	70.0000000	22.2504900
130.0000000	75.0000000	22.2504900
130.0000000	80.0000000	22.2504900
130.0000000	85.0000000	22.2504900
130.0000000	90.0000000	22.2504900
130.0000000	95.0000000	22.2504900
130.0000000	100.0000000	22.2504900
130.0000000	105.0000000	22.2504900
130.0000000	110.0000000	22.2504900
130.0000000	115.0000000	22.2504900
130.0000000	120.0000000	22.2504900
130.0000000	125.0000000	22.2504900
130.0000000	130.0000000	22.2504900
130.0000000	135.0000000	22.2504900
130.0000000	140.0000000	22.2504900
130.0000000	145.0000000	22.2504900
130.0000000	150.0000000	22.2504900
130.0000000	155.0000000	22.2504900
130.0000000	160.0000000	22.2504900

135.0000000	30.0000000	22.2713800
135.0000000	35.0000000	22.2713800
135.0000000	40.0000000	22.2713800
135.0000000	45.0000000	22.2713800
135.0000000	50.0000000	22.2713800
135.0000000	55.0000000	22.2713800
135.0000000	60.0000000	22.2713800
135.0000000	65.0000000	22.2713800
135.0000000	70.0000000	22.2713800
135.0000000	75.0000000	22.2713800
135.0000000	80.0000000	22.2713800
135.0000000	85.0000000	22.2713800
135.0000000	90.0000000	22.2713800
135.0000000	95.0000000	22.2713800
135.0000000	100.0000000	22.2713800
135.0000000	105.0000000	22.2713800
135.0000000	110.0000000	22.2713800
135.0000000	115.0000000	22.2713800
135.0000000	120.0000000	22.2713800
135.0000000	125.0000000	22.2713800
135.0000000	130.0000000	22.2713800
135.0000000	135.0000000	22.2713800
135.0000000	140.0000000	22.2713800
135.0000000	145.0000000	22.2713800
135.0000000	150.0000000	22.2713800
135.0000000	155.0000000	22.2713800
135.0000000	160.0000000	22.2713800

140.0000000	30.0000000	22.2922600
140.0000000	35.0000000	22.2922600
140.0000000	40.0000000	22.2922600
140.0000000	45.0000000	22.2922600
140.0000000	50.0000000	22.2922600
140.0000000	55.0000000	22.2922600
140.0000000	60.0000000	22.2922600
140.0000000	65.0000000	22.2922600
140.0000000	70.0000000	22.2922600
140.0000000	75.0000000	22.2922600
140.0000000	80.0000000	22.2922600
140.0000000	85.0000000	22.2922600
140.0000000	90.0000000	22.2922600
140.0000000	95.0000000	22.2922600
140.0000000	100.0000000	22.2922600
140.0000000	105.0000000	22.2922600
140.0000000	110.0000000	22.2922600
140.0000000	115.0000000	22.2922600
140.0000000	120.0000000	22.2922600
140.0000000	125.0000000	22.2922600
140.0000000	130.0000000	22.2922600
140.0000000	135.0000000	22.2922600
140.0000000	140.0000000	22.2922600
140.0000000	145.0000000	22.2922600
140.0000000	150.0000000	22.2922600
140.0000000	155.0000000	22.2922600
140.0000000	160.0000000	22.2922600

145.0000000	30.0000000	22.3131500
145.0000000	35.0000000	22.3131500
145.0000000	40.0000000	22.3131500
145.0000000	45.0000000	22.3131500
145.0000000	50.0000000	22.3131500
145.0000000	55.0000000	22.3131500
145.0000000	60.0000000	22.3131500
145.0000000	65.0000000	22.3131500
145.0000000	70.0000000	22.3131500
145.0000000	75.0000000	22.3131500
145.0000000	80.0000000	22.3131500
145.0000000	85.0000000	22.3131500
145.0000000	90.0000000	22.3131500
145.0000000	95.0000000	22.3131500
145.0000000	100.0000000	22.3131500
145.0000000	105.0000000	22.3131500
145.0000000	110.0000000	22.3131500
145.0000000	115.0000000	22.3131500
145.0000000	120.0000000	22.3131500
145.0000000	125.0000000	22.3131500
145.0000000	130.0000000	22.3131500
145.0000000	135.0000000	22.3131500
145.0000000	140.0000000	22.3131500
145.0000000	145.0000000	22.3131500
145.0000000	150.0000000	22.3131500
145.0000000	155.0000000	22.3131500
145.0000000	160.0000000	22.3131500

150.0000000	30.0000000	22.3340400
150.0000000	35.0000000	22.3340400
150.0000000	40.0000000	22.3340400
150.0000000	45.0000000	22.3340400
150.0000000	50.0000000	22.3340400
150.0000000	55.0000000	22.3340400
150.0000000	60.0000000	22.3340400
150.0000000	65.0000000	22.3340400
150.0000000	70.0000000	22.3340400
150.0000000	75.0000000	22.3340400
150.0000000	80.0000000	22.3340400
150.0000000	85.0000000	22.3340400
150.0000000	90.0000000	22.3340400
150.0000000	95.0000000	22.3340400
150.0000000	100.0000000	22.3340400
150.0000000	105.0000000	22.3340400
150.0000000	110.0000000	22.3340400
150.0000000	115.0000000	22.3340400
150.0000000	120.0000000	22.3340400
150.0000000	125.0000000	22.3340400
150.0000000	130.0000000	22.3340400
150.0000000	135.0000000	22.3340400
150.0000000	140.0000000	22.3340400
150.0000000	145.0000000	22.3340400
150.0000000	150.0000000	22.3340400
150.0000000	155.0000000	22.3340400
150.0000000	160.0000000	22.3340400

155.0000000	30.0000000	22.3549300
155.0000000	35.0000000	22.3549300
155.0000000	40.0000000	22.3549300
155.0000000	45.0000000	22.3549300
155.0000000	50.0000000	22.3549300
155.0000000	55.0000000	22.3549300
155.0000000	60.0000000	22.3549300
155.0000000	65.0000000	22.3549300
155.0000000	70.0000000	22.3549300
155.0000000	75.0000000	22.3549300
155.0000000	80.0000000	22.3549300
155.0000000	85.0000000	22.3549300
155.0000000	90.0000000	22.3549300
155.0000000	95.0000000	22.3549300
155.0000000	100.0000000	22.3549300
155.0000000	105.0000000	22.3549300
155.0000000	110.0000000	22.3549300
155.0000000	115.0000000	22.3549300
155.0000000	120.0000000	22.3549300
155.0000000	125.0000000	22.3549300
155.0000000	130.0000000	22.3549300
155.0000000	135.0000000	22.3549300
155.0000000	140.0000000	22.3549300
155.0000000	145.0000000	22.3549300
155.0000000	150.0000000	22.3549300
155.0000000	155.0000000	22.3549300
155.0000000	160.0000000	22.3549300

160.0000000	30.0000000	22.3758200
160.0000000	35.0000000	22.3758200
160.0000000	40.0000000	22.3758200
160.0000000	45.0000000	22.3758200
160.0000000	50.0000000	22.3758200
160.0000000	55.0000000	22.3758200
160.0000000	60.0000000	22.3758200
160.0000000	65.0000000	22.3758200
160.0000000	70.0000000	22.3758200
160.0000000	75.0000000	22.3758200
160.0000000	80.0000000	22.3758200
160.0000000	85.0000000	22.3758200
160.0000000	90.0000000	22.3758200
160.0000000	95.0000000	22.3758200
160.0000000	100.0000000	22.3758200
160.0000000	105.0000000	22.3758200
160.0000000	110.0000000	22.3758200
160.0000000	115.0000000	22.3758200
160.0000000	120.0000000	22.3758200
160.0000000	125.0000000	22.3758200
160.0000000	130.0000000	22.3758200
160.0000000	135.0000000	22.3758200
160.0000000	140.0000000	22.3758200
160.0000000	145.0000000	22.3758200
160.0000000	150.0000000	22.3758200
160.0000000	155.0000000	22.3758200
160.0000000	160.0000000	22.3758200

165.0000000	30.0000000	22.4115900
165.0000000	35.0000000	22.4115900
165.0000000	40.0000000	22.4115900
165.0000000	45.0000000	22.4115900
165.0000000	50.0000000	22.4115900
165.0000000	55.0000000	22.4115900
165.0000000	60.0000000	22.4115900
165.0000000	65.0000000	22.4115900
165.0000000	70.0000000	22.4115900
165.0000000	75.0000000	22.4115900
165.0000000	80.0000000	22.4115900
165.0000000	85.0000000	22.4115900
165.0000000	90.0000000	22.4115900
165.0000000	95.0000000	22.4115900
165.0000000	100.0000000	22.4115900
165.0000000	105.0000000	22.4115900
165.0000000	110.0000000	22.4115900
165.0000000	115.0000000	22.4115900
165.0000000	120.0000000	22.4115900
165.0000000	125.0000000	22.4115900
165.0000000	130.0000000	22.4115900
165.0000000	135.0000000	22.4115900
165.0000000	140.0000000	22.4115900
165.0000000	145.0000000	22.4115900
165.0000000	150.0000000	22.4115900
165.0000000	155.0000000	22.4115900
165.0000000	160.0000000	22.4115900

170.0000000	30.0000000	22.4473600
170.0000000	35.0000000	22.4473600
170.0000000	40.0000000	22.4473600
170.0000000	45.0000000	22.4473600
170.0000000	50.0000000	22.4473600
170.0000000	55.0000000	22.4473600
170.0000000	60.0000000	22.4473600
170.0000000	65.0000000	22.4473600
170.0000000	70.0000000	22.4473600
170.0000000	75.0000000	22.4473600
170.0000000	80.0000000	22.4473600
170.0000000	85.0000000	22.4473600
170.0000000	90.0000000	22.4473600
170.0000000	95.0000000	22.4473600
170.0000000	100.0000000	22.4473600
170.0000000	105.0000000	22.4473600
170.0000000	110.0000000	22.4473600
170.0000000	115.0000000	22.4473600
170.0000000	120.0000000	22.4473600
170.0000000	125.0000000	22.4473600
170.0000000	130.0000000	22.4473600
170.0000000	135.0000000	22.4473600
170.0000000	140.0000000	22.4473600
170.0000000	145.0000000	22.4473600
170.0000000	150.0000000	22.4473600
170.0000000	155.0000000	22.4473600
170.0000000	160.0000000	22.4473600

175.0000000	30.0000000	22.4831300
175.0000000	35.0000000	22.4831300
175.0000000	40.0000000	22.4831300
175.0000000	45.0000000	22.4831300
175.0000000	50.0000000	22.4831300
175.0000000	55.0000000	22.4831300
175.0000000	60.0000000	22.4831300
175.0000000	65.0000000	22.4831300
175.0000000	70.0000000	22.4831300
175.0000000	75.0000000	22.4831300
175.0000000	80.0000000	22.4831300
175.0000000	85.0000000	22.4831300
175.0000000	90.0000000	22.4831300
175.0000000	95.0000000	22.4831300
175.0000000	100.0000000	22.4831300
175.0000000	105.0000000	22.4831300
175.0000000	110.0000000	22.4831300
175.0000000	115.0000000	22.4831300
175.0000000	120.0000000	22.4831300
175.0000000	125.0000000	22.4831300
175.0000000	130.0000000	22.4831300
175.0000000	135.0000000	22.4831300
175.0000000	140.0000000	22.4831300
175.0000000	145.0000000	22.4831300
175.0000000	150.0000000	22.4831300
175.0000000	155.0000000	22.4831300
175.0000000	160.0000000	22.4831300

180.0000000	30.0000000	22.5188900
180.0000000	35.0000000	22.5188900
180.0000000	40.0000000	22.5188900
180.0000000	45.0000000	22.5188900
180.0000000	50.0000000	22.5188900
180.0000000	55.0000000	22.5188900
180.0000000	60.0000000	22.5188900
180.0000000	65.0000000	22.5188900
180.0000000	70.0000000	22.5188900
180.0000000	75.0000000	22.5188900
180.0000000	80.0000000	22.5188900
180.0000000	85.0000000	22.5188900
180.0000000	90.0000000	22.5188900
180.0000000	95.0000000	22.5188900
180.0000000	100.0000000	22.5188900
180.0000000	105.0000000	22.5188900
180.0000000	110.0000000	22.5188900
180.0000000	115.0000000	22.5188900
180.0000000	120.0000000	22.5188900
180.0000000	125.0000000	22.5188900
180.0000000	130.0000000	22.5188900
180.0000000	135.0000000	22.5188900
180.0000000	140.0000000	22.5188900
180.0000000	145.0000000	22.5188900
180.0000000	150.0000000	22.5188900
180.0000000	155.0000000	22.5188900
180.0000000	160.0000000	22.5188900

185.0000000	30.0000000	22.5546600
185.0000000	35.0000000	22.5546600
185.0000000	40.0000000	22.5546600
185.0000000	45.0000000	22.5546600
185.0000000	50.0000000	22.5546600
185.0000000	55.0000000	22.5546600
185.0000000	60.0000000	22.5546600
185.0000000	65.0000000	22.5546600
185.0000000	70.0000000	22.5546600
185.0000000	75.0000000	22.5546600
185.0000000	80.0000000	22.5546600
185.0000000	85.0000000	22.5546600
185.0000000	90.0000000	22.5546600
185.0000000	95.0000000	22.5546600
185.0000000	100.0000000	22.5546600
185.0000000	105.0000000	22.5546600
185.0000000	110.0000000	22.5546600
185.0000000	115.0000000	22.5546600
185.0000000	120.0000000	22.5546600
185.0000000	125.0000000	22.5546600
185.0000000	130.0000000	22.5546600
185.0000000	135.0000000	22.5546600
185.0000000	140.0000000	22.5546600
185.0000000	145.0000000	22.5546600
185.0000000	150.0000000	22.5546600
185.0000000	155.0000000	22.5546600
185.0000000	160.0000000	22.5546600

190.0000000	30.0000000	22.5904300
190.0000000	35.0000000	22.5904300
190.0000000	40.0000000	22.5904300
190.0000000	45.0000000	22.5904300
190.0000000	50.0000000	22.5904300
190.0000000	55.0000000	22.5904300
190.0000000	60.0000000	22.5904300
190.0000000	65.0000000	22.5904300
190.0000000	70.0000000	22.5904300
190.0000000	75.0000000	22.5904300
190.0000000	80.0000000	22.5904300
190.0000000	85.0000000	22.5904300
190.0000000	90.0000000	22.5904300
190.0000000	95.0000000	22.5904300
190.0000000	100.0000000	22.5904300
190.0000000	105.0000000	22.5904300
190.0000000	110.0000000	22.5904300
190.0000000	115.0000000	22.5904300
190.0000000	120.0000000	22.5904300
190.0000000	125.0000000	22.5904300
190.0000000	130.0000000	22.5904300
190.0000000	135.0000000	22.5904300
190.0000000	140.0000000	22.5904300
190.0000000	145.0000000	22.5904300
190.0000000	150.0000000	22.5904300
190.0000000	155.0000000	22.5904300
190.0000000	160.0000000	22.5904300

195.0000000	30.0000000	22.6262000
195.0000000	35.0000000	22.6262000
195.0000000	40.0000000	22.6262000
195.0000000	45.0000000	22.6262000
195.0000000	50.0000000	22.6262000
195.0000000	55.0000000	22.6262000
195.0000000	60.0000000	22.6262000
195.0000000	65.0000000	22.6262000
195.0000000	70.0000000	22.6262000
195.0000000	75.0000000	22.6262000
195.0000000	80.0000000	22.6262000
195.0000000	85.0000000	22.6262000
195.0000000	90.0000000	22.6262000
195.0000000	95.0000000	22.6262000
195.0000000	100.0000000	22.6262000
195.0000000	105.0000000	22.6262000
195.0000000	110.0000000	22.6262000
195.0000000	115.0000000	22.6262000
195.0000000	120.0000000	22.6262000
195.0000000	125.0000000	22.6262000
195.0000000	130.0000000	22.6262000
195.0000000	135.0000000	22.6262000
195.0000000	140.0000000	22.6262000
195.0000000	145.0000000	22.6262000
195.0000000	150.0000000	22.6262000
195.0000000	155.0000000	22.6262000
195.0000000	160.0000000	22.6262000

200.0000000	30.0000000	22.6619700
200.0000000	35.0000000	22.6619700
200.0000000	40.0000000	22.6619700
200.0000000	45.0000000	22.6619700
200.0000000	50.0000000	22.6619700
200.0000000	55.0000000	22.6619700
200.0000000	60.0000000	22.6619700
200.0000000	65.0000000	22.6619700
200.0000000	70.0000000	22.6619700
200.0000000	75.0000000	22.6619700
200.0000000	80.0000000	22.6619700
200.0000000	85.0000000	22.6619700
200.0000000	90.0000000	22.6619700
200.0000000	95.0000000	22.6619700
200.0000000	100.0000000	22.6619700
200.0000000	105.0000000	22.6619700
200.0000000	110.0000000	22.6619700
200.0000000	115.0000000	22.6619700
200.0000000	120.0000000	22.6619700
200.0000000	125.0000000	22.6619700
200.0000000	130.0000000	22.6619700
200.0000000	135.0000000	22.6619700
200.0000000	140.0000000	22.6619700
200.0000000	145.0000000	22.6619700
200.0000000	150.0000000	22.6619700
200.0000000	155.0000000	22.6619700
200.0000000	160.0000000	22.6619700

205.0000000	30.0000000	22.6982700
205.0000000	35.0000000	22.6982700
205.0000000	40.0000000	22.6982700
205.0000000	45.0000000	22.6982700
205.0000000	50.0000000	22.6982700
205.0000000	55.0000000	22.6982700
205.0000000	60.0000000	22.6982700
205.0000000	65.0000000	22.6982700
205.0000000	70.0000000	22.6982700
205.0000000	75.0000000	22.6982700
205.0000000	80.0000000	22.6982700
205.0000000	85.0000000	22.6982700
205.0000000	90.0000000	22.6982700
205.0000000	95.0000000	22.6982700
205.0000000	100.0000000	22.6982700
205.0000000	105.0000000	22.6982700
205.0000000	110.0000000	22.6982700
205.0000000	115.0000000	22.6982700
205.0000000	120.0000000	22.6982700
205.0000000	125.0000000	22.6982700
205.0000000	130.0000000	22.6982700
205.0000000	135.0000000	22.6982700
205.0000000	140.0000000	22.6982700
205.0000000	145.0000000	22.6982700
205.0000000	150.0000000	22.6982700
205.0000000	155.0000000	22.6982700
205.0000000	160.0000000	22.6982700

210.0000000	30.0000000	22.7345700
210.0000000	35.0000000	22.7345700
210.0000000	40.0000000	22.7345700
210.0000000	45.0000000	22.7345700
210.0000000	50.0000000	22.7345700
210.0000000	55.0000000	22.7345700
210.0000000	60.0000000	22.7345700
210.0000000	65.0000000	22.7345700
210.0000000	70.0000000	22.7345700
210.0000000	75.0000000	22.7345700
210.0000000	80.0000000	22.7345700
210.0000000	85.0000000	22.7345700
210.0000000	90.0000000	22.7345700
210.0000000	95.0000000	22.7345700
210.0000000	100.0000000	22.7345700
210.0000000	105.0000000	22.7345700
210.0000000	110.0000000	22.7345700
210.0000000	115.0000000	22.7345700
210.0000000	120.0000000	22.7345700
210.0000000	125.0000000	22.7345700
210.0000000	130.0000000	22.7345700
210.0000000	135.0000000	22.7345700
210.0000000	140.0000000	22.7345700
210.0000000	145.0000000	22.7345700
210.0000000	150.0000000	22.7345700
210.0000000	155.0000000	22.7345700
210.0000000	160.0000000	22.7345700

215.0000000	30.0000000	22.7708700
215.0000000	35.0000000	22.7708700
215.0000000	40.0000000	22.7708700
215.0000000	45.0000000	22.7708700
215.0000000	50.0000000	22.7708700
215.0000000	55.0000000	22.7708700
215.0000000	60.0000000	22.7708700
215.0000000	65.0000000	22.7708700
215.0000000	70.0000000	22.7708700
215.0000000	75.0000000	22.7708700
215.0000000	80.0000000	22.7708700
215.0000000	85.0000000	22.7708700
215.0000000	90.0000000	22.7708700
215.0000000	95.0000000	22.7708700
215.0000000	100.0000000	22.7708700
215.0000000	105.0000000	22.7708700
215.0000000	110.0000000	22.7708700
215.0000000	115.0000000	22.7708700
215.0000000	120.0000000	22.7708700
215.0000000	125.0000000	22.7708700
215.0000000	130.0000000	22.7708700
215.0000000	135.0000000	22.7708700
215.0000000	140.0000000	22.7708700
215.0000000	145.0000000	22.7708700
215.0000000	150.0000000	22.7708700
215.0000000	155.0000000	22.7708700
215.0000000	160.0000000	22.7708700

220.0000000	30.0000000	22.8071700
220.0000000	35.0000000	22.8071700
220.0000000	40.0000000	22.8071700
220.0000000	45.0000000	22.8071700
220.0000000	50.0000000	22.8071700
220.0000000	55.0000000	22.8071700
220.0000000	60.0000000	22.8071700
220.0000000	65.0000000	22.8071700
220.0000000	70.0000000	22.8071700
220.0000000	75.0000000	22.8071700
220.0000000	80.0000000	22.8071700
220.0000000	85.0000000	22.8071700
220.0000000	90.0000000	22.8071700
220.0000000	95.0000000	22.8071700
220.0000000	100.0000000	22.8071700
220.0000000	105.0000000	22.8071700
220.0000000	110.0000000	22.8071700
220.0000000	115.0000000	22.8071700
220.0000000	120.0000000	22.8071700
220.0000000	125.0000000	22.8071700
220.0000000	130.0000000	22.8071700
220.0000000	135.0000000	22.8071700
220.0000000	140.0000000	22.8071700
220.0000000	145.0000000	22.8071700
220.0000000	150.0000000	22.8071700
220.0000000	155.0000000	22.8071700
220.0000000	160.0000000	22.8071700

225.0000000	30.0000000	22.8434700
225.0000000	35.0000000	22.8434700
225.0000000	40.0000000	22.8434700
225.0000000	45.0000000	22.8434700
225.0000000	50.0000000	22.8434700
225.0000000	55.0000000	22.8434700
225.0000000	60.0000000	22.8434700
225.0000000	65.0000000	22.8434700
225.0000000	70.0000000	22.8434700
225.0000000	75.0000000	22.8434700
225.0000000	80.0000000	22.8434700
225.0000000	85.0000000	22.8434700
225.0000000	90.0000000	22.8434700
225.0000000	95.0000000	22.8434700
225.0000000	100.0000000	22.8434700
225.0000000	105.0000000	22.8434700
225.0000000	110.0000000	22.8434700
225.0000000	115.0000000	22.8434700
225.0000000	120.0000000	22.8434700
225.0000000	125.0000000	22.8434700
225.0000000	130.0000000	22.8434700
225.0000000	135.0000000	22.8434700
225.0000000	140.0000000	22.8434700
225.0000000	145.0000000	22.8434700
225.0000000	150.0000000	22.8434700
225.0000000	155.0000000	22.8434700
225.0000000	160.0000000	22.8434700

230.0000000	30.0000000	22.8797800
230.0000000	35.0000000	22.8797800
230.0000000	40.0000000	22.8797800
230.0000000	45.0000000	22.8797800
230.0000000	50.0000000	22.8797800
230.0000000	55.0000000	22.8797800
230.0000000	60.0000000	22.8797800
230.0000000	65.0000000	22.8797800
230.0000000	70.0000000	22.8797800
230.0000000	75.0000000	22.8797800
230.0000000	80.0000000	22.8797800
230.0000000	85.0000000	22.8797800
230.0000000	90.0000000	22.8797800
230.0000000	95.0000000	22.8797800
230.0000000	100.0000000	22.8797800
230.0000000	105.0000000	22.8797800
230.0000000	110.0000000	22.8797800
230.0000000	115.0000000	22.8797800
230.0000000	120.0000000	22.8797800
230.0000000	125.0000000	22.8797800
230.0000000	130.0000000	22.8797800
230.0000000	135.0000000	22.8797800
230.0000000	140.0000000	22.8797800
230.0000000	145.0000000	22.8797800
230.0000000	150.0000000	22.8797800
230.0000000	155.0000000	22.8797800
230.0000000	160.0000000	22.8797800

235.0000000	30.0000000	22.9160800
235.0000000	35.0000000	22.9160800
235.0000000	40.0000000	22.9160800
235.0000000	45.0000000	22.9160800
235.0000000	50.0000000	22.9160800
235.0000000	55.0000000	22.9160800
235.0000000	60.0000000	22.9160800
235.0000000	65.0000000	22.9160800
235.0000000	70.0000000	22.9160800
235.0000000	75.0000000	22.9160800
235.0000000	80.0000000	22.9160800
235.0000000	85.0000000	22.9160800
235.0000000	90.0000000	22.9160800
235.0000000	95.0000000	22.9160800
235.0000000	100.0000000	22.9160800
235.0000000	105.0000000	22.9160800
235.0000000	110.0000000	22.9160800
235.0000000	115.0000000	22.9160800
235.0000000	120.0000000	22.9160800
235.0000000	125.0000000	22.9160800
235.0000000	130.0000000	22.9160800
235.0000000	135.0000000	22.9160800
235.0000000	140.0000000	22.9160800
235.0000000	145.0000000	22.9160800
235.0000000	150.0000000	22.9160800
235.0000000	155.0000000	22.9160800
235.0000000	160.0000000	22.9160800

240.0000000	30.0000000	22.9523800
240.0000000	35.0000000	22.9523800
240.0000000	40.0000000	22.9523800
240.0000000	45.0000000	22.9523800
240.0000000	50.0000000	22.9523800
240.0000000	55.0000000	22.9523800
240.0000000	60.0000000	22.9523800
240.0000000	65.0000000	22.9523800
240.0000000	70.0000000	22.9523800
240.0000000	75.0000000	22.9523800
240.0000000	80.0000000	22.9523800
240.0000000	85.0000000	22.9523800
240.0000000	90.0000000	22.9523800
240.0000000	95.0000000	22.9523800
240.0000000	100.0000000	22.9523800
240.0000000	105.0000000	22.9523800
240.0000000	110.0000000	22.9523800
240.0000000	115.0000000	22.9523800
240.0000000	120.0000000	22.9523800
240.0000000	125.0000000	22.9523800
240.0000000	130.0000000	22.9523800
240.0000000	135.0000000	22.9523800
240.0000000	140.0000000	22.9523800
240.0000000	145.0000000	22.9523800
240.0000000	150.0000000	22.9523800
240.0000000	155.0000000	22.9523800
240.0000000	160.0000000	22.9523800

245.0000000	30.0000000	22.9566100
245.0000000	35.0000000	22.9566100
245.0000000	40.0000000	22.9566100
245.0000000	45.0000000	22.9566100
245.0000000	50.0000000	22.9566100
245.0000000	55.0000000	22.9566100
245.0000000	60.0000000	22.9566100
245.0000000	65.0000000	22.9566100
245.0000000	70.0000000	22.9566100
245.0000000	75.0000000	22.9566100
245.0000000	80.0000000	22.9566100
245.0000000	85.0000000	22.9566100
245.0000000	90.0000000	22.9566100
245.0000000	95.0000000	22.9566100
245.0000000	100.0000000	22.9566100
245.0000000	105.0000000	22.9566100
245.0000000	110.0000000	22.9566100
245.0000000	115.0000000	22.9566100
245.0000000	120.0000000	22.9566100
245.0000000	125.0000000	22.9566100
245.0000000	130.0000000	22.9566100
245.0000000	135.0000000	22.9566100
245.0000000	140.0000000	22.9566100
245.0000000	145.0000000	22.9566100
245.0000000	150.0000000	22.9566100
245.0000000	155.0000000	22.9566100
245.0000000	160.0000000	22.9566100

250.0000000	30.0000000	22.9608500
250.0000000	35.0000000	22.9608500
250.0000000	40.0000000	22.9608500
250.0000000	45.0000000	22.9608500
250.0000000	50.0000000	22.9608500
250.0000000	55.0000000	22.9608500
250.0000000	60.0000000	22.9608500
250.0000000	65.0000000	22.9608500
250.0000000	70.0000000	22.9608500
250.0000000	75.0000000	22.9608500
250.0000000	80.0000000	22.9608500
250.0000000	85.0000000	22.9608500
250.0000000	90.0000000	22.9608500
250.0000000	95.0000000	22.9608500
250.0000000	100.0000000	22.9608500
250.0000000	105.0000000	22.9608500
250.0000000	110.0000000	22.9608500
250.0000000	115.0000000	22.9608500
250.0000000	120.0000000	22.9608500
250.0000000	125.0000000	22.9608500
250.0000000	130.0000000	22.9608500
250.0000000	135.0000000	22.9608500
250.0000000	140.0000000	22.9608500
250.0000000	145.0000000	22.9608500
250.0000000	150.0000000	22.9608500
250.0000000	155.0000000	22.9608500
250.0000000	160.0000000	22.9608500

255.0000000	30.0000000	22.9650800
255.0000000	35.0000000	22.9650800
255.0000000	40.0000000	22.9650800
255.0000000	45.0000000	22.9650800
255.0000000	50.0000000	22.9650800
255.0000000	55.0000000	22.9650800
255.0000000	60.0000000	22.9650800
255.0000000	65.0000000	22.9650800
255.0000000	70.0000000	22.9650800
255.0000000	75.0000000	22.9650800
255.0000000	80.0000000	22.9650800
255.0000000	85.0000000	22.9650800
255.0000000	90.0000000	22.9650800
255.0000000	95.0000000	22.9650800
255.0000000	100.0000000	22.9650800
255.0000000	105.0000000	22.9650800
255.0000000	110.0000000	22.9650800
255.0000000	115.0000000	22.9650800
255.0000000	120.0000000	22.9650800
255.0000000	125.0000000	22.9650800
255.0000000	130.0000000	22.9650800
255.0000000	135.0000000	22.9650800
255.0000000	140.0000000	22.9650800
255.0000000	145.0000000	22.9650800
255.0000000	150.0000000	22.9650800
255.0000000	155.0000000	22.9650800
255.0000000	160.0000000	22.9650800

260.0000000	30.0000000	22.9693200
260.0000000	35.0000000	22.9693200
260.0000000	40.0000000	22.9693200
260.0000000	45.0000000	22.9693200
260.0000000	50.0000000	22.9693200
260.0000000	55.0000000	22.9693200
260.0000000	60.0000000	22.9693200
260.0000000	65.0000000	22.9693200
260.0000000	70.0000000	22.9693200
260.0000000	75.0000000	22.9693200
260.0000000	80.0000000	22.9693200
260.0000000	85.0000000	22.9693200
260.0000000	90.0000000	22.9693200
260.0000000	95.0000000	22.9693200
260.0000000	100.0000000	22.9693200
260.0000000	105.0000000	22.9693200
260.0000000	110.0000000	22.9693200
260.0000000	115.0000000	22.9693200
260.0000000	120.0000000	22.9693200
260.0000000	125.0000000	22.9693200
260.0000000	130.0000000	22.9693200
260.0000000	135.0000000	22.9693200
260.0000000	140.0000000	22.9693200
260.0000000	145.0000000	22.9693200
260.0000000	150.0000000	22.9693200
260.0000000	155.0000000	22.9693200
260.0000000	160.0000000	22.9693200

265.0000000	30.0000000	22.9735500
265.0000000	35.0000000	22.9735500
265.0000000	40.0000000	22.9735500
265.0000000	45.0000000	22.9735500
265.0000000	50.0000000	22.9735500
265.0000000	55.0000000	22.9735500
265.0000000	60.0000000	22.9735500
265.0000000	65.0000000	22.9735500
265.0000000	70.0000000	22.9735500
265.0000000	75.0000000	22.9735500
265.0000000	80.0000000	22.9735500
265.0000000	85.0000000	22.9735500
265.0000000	90.0000000	22.9735500
265.0000000	95.0000000	22.9735500
265.0000000	100.0000000	22.9735500
265.0000000	105.0000000	22.9735500
265.0000000	110.0000000	22.9735500
265.0000000	115.0000000	22.9735500
265.0000000	120.0000000	22.9735500
265.0000000	125.0000000	22.9735500
265.0000000	130.0000000	22.9735500
265.0000000	135.0000000	22.9735500
265.0000000	140.0000000	22.9735500
265.0000000	145.0000000	22.9735500
265.0000000	150.0000000	22.9735500
265.0000000	155.0000000	22.9735500
265.0000000	160.0000000	22.9735500

270.0000000	30.0000000	22.9777900
270.0000000	35.0000000	22.9777900
270.0000000	40.0000000	22.9777900
270.0000000	45.0000000	22.9777900
270.0000000	50.0000000	22.9777900
270.0000000	55.0000000	22.9777900
270.0000000	60.0000000	22.9777900
270.0000000	65.0000000	22.9777900
270.0000000	70.0000000	22.9777900
270.0000000	75.0000000	22.9777900
270.0000000	80.0000000	22.9777900
270.0000000	85.0000000	22.9777900
270.0000000	90.0000000	22.9777900
270.0000000	95.0000000	22.9777900
270.0000000	100.0000000	22.9777900
270.0000000	105.0000000	22.9777900
270.0000000	110.0000000	22.9777900
270.0000000	115.0000000	22.9777900
270.0000000	120.0000000	22.9777900
270.0000000	125.0000000	22.9777900
270.0000000	130.0000000	22.9777900
270.0000000	135.0000000	22.9777900
270.0000000	140.0000000	22.9777900
270.0000000	145.0000000	22.9777900
270.0000000	150.0000000	22.9777900
270.0000000	155.0000000	22.9777900
270.0000000	160.0000000	22.9777900

275.0000000	30.0000000	22.9820200
275.0000000	35.0000000	22.9820200
275.0000000	40.0000000	22.9820200
275.0000000	45.0000000	22.9820200
275.0000000	50.0000000	22.9820200
275.0000000	55.0000000	22.9820200
275.0000000	60.0000000	22.9820200
275.0000000	65.0000000	22.9820200
275.0000000	70.0000000	22.9820200
275.0000000	75.0000000	22.9820200
275.0000000	80.0000000	22.9820200
275.0000000	85.0000000	22.9820200
275.0000000	90.0000000	22.9820200
275.0000000	95.0000000	22.9820200
275.0000000	100.0000000	22.9820200
275.0000000	105.0000000	22.9820200
275.0000000	110.0000000	22.9820200
275.0000000	115.0000000	22.9820200
275.0000000	120.0000000	22.9820200
275.0000000	125.0000000	22.9820200
275.0000000	130.0000000	22.9820200
275.0000000	135.0000000	22.9820200
275.0000000	140.0000000	22.9820200
275.0000000	145.0000000	22.9820200
275.0000000	150.0000000	22.9820200
275.0000000	155.0000000	22.9820200
275.0000000	160.0000000	22.9820200

280.0000000	30.0000000	22.9862500
280.0000000	35.0000000	22.9862500
280.0000000	40.0000000	22.9862500
280.0000000	45.0000000	22.9862500
280.0000000	50.0000000	22.9862500
280.0000000	55.0000000	22.9862500
280.0000000	60.0000000	22.9862500
280.0000000	65.0000000	22.9862500
280.0000000	70.0000000	22.9862500
280.0000000	75.0000000	22.9862500
280.0000000	80.0000000	22.9862500
280.0000000	85.0000000	22.9862500
280.0000000	90.0000000	22.9862500
280.0000000	95.0000000	22.9862500
280.0000000	100.0000000	22.9862500
280.0000000	105.0000000	22.9862500
280.0000000	110.0000000	22.9862500
280.0000000	115.0000000	22.9862500
280.0000000	120.0000000	22.9862500
280.0000000	125.0000000	22.9862500
280.0000000	130.0000000	22.9862500
280.0000000	135.0000000	22.9862500
280.0000000	140.0000000	22.9862500
280.0000000	145.0000000	22.9862500
280.0000000	150.0000000	22.9862500
280.0000000	155.0000000	22.9862500
280.0000000	160.0000000	22.9862500

285.0000000	30.0000000	22.9904900
285.0000000	35.0000000	22.9904900
285.0000000	40.0000000	22.9904900
285.0000000	45.0000000	22.9904900
285.0000000	50.0000000	22.9904900
285.0000000	55.0000000	22.9904900
285.0000000	60.0000000	22.9904900
285.0000000	65.0000000	22.9904900
285.0000000	70.0000000	22.9904900
285.0000000	75.0000000	22.9904900
285.0000000	80.0000000	22.9904900
285.0000000	85.0000000	22.9904900
285.0000000	90.0000000	22.9904900
285.0000000	95.0000000	22.9904900
285.0000000	100.0000000	22.9904900
285.0000000	105.0000000	22.9904900
285.0000000	110.0000000	22.9904900
285.0000000	115.0000000	22.9904900
285.0000000	120.0000000	22.9904900
285.0000000	125.0000000	22.9904900
285.0000000	130.0000000	22.9904900
285.0000000	135.0000000	22.9904900
285.0000000	140.0000000	22.9904900
285.0000000	145.0000000	22.9904900
285.0000000	150.0000000	22.9904900
285.0000000	155.0000000	22.9904900
285.0000000	160.0000000	22.9904900

290.0000000	30.0000000	22.9947200
290.0000000	35.0000000	22.9947200
290.0000000	40.0000000	22.9947200
290.0000000	45.0000000	22.9947200
290.0000000	50.0000000	22.9947200
290.0000000	55.0000000	22.9947200
290.0000000	60.0000000	22.9947200
290.0000000	65.0000000	22.9947200
290.0000000	70.0000000	22.9947200
290.0000000	75.0000000	22.9947200
290.0000000	80.0000000	22.9947200
290.0000000	85.0000000	22.9947200
290.0000000	90.0000000	22.9947200
290.0000000	95.0000000	22.9947200
290.0000000	100.0000000	22.9947200
290.0000000	105.0000000	22.9947200
290.0000000	110.0000000	22.9947200
290.0000000	115.0000000	22.9947200
290.0000000	120.0000000	22.9947200
290.0000000	125.0000000	22.9947200
290.0000000	130.0000000	22.9947200
290.0000000	135.0000000	22.9947200
290.0000000	140.0000000	22.9947200
290.0000000	145.0000000	22.9947200
290.0000000	150.0000000	22.9947200
290.0000000	155.0000000	22.9947200
290.0000000	160.0000000	22.9947200

295.0000000	30.0000000	22.9989600
295.0000000	35.0000000	22.9989600
295.0000000	40.0000000	22.9989600
295.0000000	45.0000000	22.9989600
295.0000000	50.0000000	22.9989600
295.0000000	55.0000000	22.9989600
295.0000000	60.0000000	22.9989600
295.0000000	65.0000000	22.9989600
295.0000000	70.0000000	22.9989600
295.0000000	75.0000000	22.9989600
295.0000000	80.0000000	22.9989600
295.0000000	85.0000000	22.9989600
295.0000000	90.0000000	22.9989600
295.0000000	95.0000000	22.9989600
295.0000000	100.0000000	22.9989600
295.0000000	105.0000000	22.9989600
295.0000000	110.0000000	22.9989600
295.0000000	115.0000000	22.9989600
295.0000000	120.0000000	22.9989600
295.0000000	125.0000000	22.9989600
295.0000000	130.0000000	22.9989600
295.0000000	135.0000000	22.9989600
295.0000000	140.0000000	22.9989600
295.0000000	145.0000000	22.9989600
295.0000000	150.0000000	22.9989600
295.0000000	155.0000000	22.9989600
295.0000000	160.0000000	22.9989600

300.0000000	30.0000000	23.0031900
300.0000000	35.0000000	23.0031900
300.0000000	40.0000000	23.0031900
300.0000000	45.0000000	23.0031900
300.0000000	50.0000000	23.0031900
300.0000000	55.0000000	23.0031900
300.0000000	60.0000000	23.0031900
300.0000000	65.0000000	23.0031900
300.0000000	70.0000000	23.0031900
300.0000000	75.0000000	23.0031900
300.0000000	80.0000000	23.0031900
300.0000000	85.0000000	23.0031900
300.0000000	90.0000000	23.0031900
300.0000000	95.0000000	23.0031900
300.0000000	100.0000000	23.0031900
300.0000000	105.0000000	23.0031900
300.0000000	110.0000000	23.0031900
300.0000000	115.0000000	23.0031900
300.0000000	120.0000000	23.0031900
300.0000000	125.0000000	23.0031900
300.0000000	130.0000000	23.0031900
300.0000000	135.0000000	23.0031900
300.0000000	140.0000000	23.0031900
300.0000000	145.0000000	23.0031900
300.0000000	150.0000000	23.0031900
300.0000000	155.0000000	23.0031900
300.0000000	160.0000000	23.0031900

305.0000000	30.0000000	23.0074300
305.0000000	35.0000000	23.0074300
305.0000000	40.0000000	23.0074300
305.0000000	45.0000000	23.0074300
305.0000000	50.0000000	23.0074300
305.0000000	55.0000000	23.0074300
305.0000000	60.0000000	23.0074300
305.0000000	65.0000000	23.0074300
305.0000000	70.0000000	23.0074300
305.0000000	75.0000000	23.0074300
305.0000000	80.0000000	23.0074300
305.0000000	85.0000000	23.0074300
305.0000000	90.0000000	23.0074300
305.0000000	95.0000000	23.0074300
305.0000000	100.0000000	23.0074300
305.0000000	105.0000000	23.0074300
305.0000000	110.0000000	23.0074300
305.0000000	115.0000000	23.0074300
305.0000000	120.0000000	23.0074300
305.0000000	125.0000000	23.0074300
305.0000000	130.0000000	23.0074300
305.0000000	135.0000000	23.0074300
305.0000000	140.0000000	23.0074300
305.0000000	145.0000000	23.0074300
305.0000000	150.0000000	23.0074300
305.0000000	155.0000000	23.0074300
305.0000000	160.0000000	23.0074300

310.0000000	30.0000000	23.0116600
310.0000000	35.0000000	23.0116600
310.0000000	40.0000000	23.0116600
310.0000000	45.0000000	23.0116600
310.0000000	50.0000000	23.0116600
310.0000000	55.0000000	23.0116600
310.0000000	60.0000000	23.0116600
310.0000000	65.0000000	23.0116600
310.0000000	70.0000000	23.0116600
310.0000000	75.0000000	23.0116600
310.0000000	80.0000000	23.0116600
310.0000000	85.0000000	23.0116600
310.0000000	90.0000000	23.0116600
310.0000000	95.0000000	23.0116600
310.0000000	100.0000000	23.0116600
310.0000000	105.0000000	23.0116600
310.0000000	110.0000000	23.0116600
310.0000000	115.0000000	23.0116600
310.0000000	120.0000000	23.0116600
310.0000000	125.0000000	23.0116600
310.0000000	130.0000000	23.0116600
310.0000000	135.0000000	23.0116600
310.0000000	140.0000000	23.0116600
310.0000000	145.0000000	23.0116600
310.0000000	150.0000000	23.0116600
310.0000000	155.0000000	23.0116600
310.0000000	160.0000000	23.0116600

315.0000000	30.0000000	23.0116600
315.0000000	35.0000000	23.0116600
315.0000000	40.0000000	23.0116600
315.0000000	45.0000000	23.0116600
315.0000000	50.0000000	23.0116600
315.0000000	55.0000000	23.0116600
315.0000000	60.0000000	23.0116600
315.0000000	65.0000000	23.0116600
315.0000000	70.0000000	23.0116600
315.0000000	75.0000000	23.0116600
315.0000000	80.0000000	23.0116600
315.0000000	85.0000000	23.0116600
315.0000000	90.0000000	23.0116600
315.0000000	95.0000000	23.0116600
315.0000000	100.0000000	23.0116600
315.0000000	105.0000000	23.0116600
315.0000000	110.0000000	23.0116600
315.0000000	115.0000000	23.0116600
315.0000000	120.0000000	23.0116600
315.0000000	125.0000000	23.0116600
315.0000000	130.0000000	23.0116600
315.0000000	135.0000000	23.0116600
315.0000000	140.0000000	23.0116600
315.0000000	145.0000000	23.0116600
315.0000000	150.0000000	23.0116600
315.0000000	155.0000000	23.0116600
315.0000000	160.0000000	23.0116600

320.0000000	30.0000000	23.0116600
320.0000000	35.0000000	23.0116600
320.0000000	40.0000000	23.0116600
320.0000000	45.0000000	23.0116600
320.0000000	50.0000000	23.0116600
320.0000000	55.0000000	23.0116600
320.0000000	60.0000000	23.0116600
320.0000000	65.0000000	23.0116600
320.0000000	70.0000000	23.0116600
320.0000000	75.0000000	23.0116600
320.0000000	80.0000000	23.0116600
320.0000000	85.0000000	23.0116600
320.0000000	90.0000000	23.0116600
320.0000000	95.0000000	23.0116600
320.0000000	100.0000000	23.0116600
320.0000000	105.0000000	23.0116600
320.0000000	110.0000000	23.0116600
320.0000000	115.0000000	23.0116600
320.0000000	120.0000000	23.0116600
320.0000000	125.0000000	23.0116600
320.0000000	130.0000000	23.0116600
320.0000000	135.0000000	23.0116600
320.0000000	140.0000000	23.0116600
320.0000000	145.0000000	23.0116600
320.0000000	150.0000000	23.0116600
320.0000000	155.0000000	23.0116600
320.0000000	160.0000000	23.0116600

325.0000000	30.0000000	23.0116600
325.0000000	35.0000000	23.0116600
325.0000000	40.0000000	23.0116600
325.0000000	45.0000000	23.0116600
325.0000000	50.0000000	23.0116600
325.0000000	55.0000000	23.0116600
325.0000000	60.0000000	23.0116600
325.0000000	65.0000000	23.0116600
325.0000000	70.0000000	23.0116600
325.0000000	75.0000000	23.0116600
325.0000000	80.0000000	23.0116600
325.0000000	85.0000000	23.0116600
325.0000000	90.0000000	23.0116600
325.0000000	95.0000000	23.0116600
325.0000000	100.0000000	23.0116600
325.0000000	105.0000000	23.0116600
325.0000000	110.0000000	23.0116600
325.0000000	115.0000000	23.0116600
325.0000000	120.0000000	23.0116600
325.0000000	125.0000000	23.0116600
325.0000000	130.0000000	23.0116600
325.0000000	135.0000000	23.0116600
325.0000000	140.0000000	23.0116600
325.0000000	145.0000000	23.0116600
325.0000000	150.0000000	23.0116600
325.0000000	155.0000000	23.0116600
325.0000000	160.0000000	23.0116600

330.0000000	30.0000000	23.0116600
330.0000000	35.0000000	23.0116600
330.0000000	40.0000000	23.0116600
330.0000000	45.0000000	23.0116600
330.0000000	50.0000000	23.0116600
330.0000000	55.0000000	23.0116600
330.0000000	60.0000000	23.0116600
330.0000000	65.0000000	23.0116600
330.0000000	70.0000000	23.0116600
330.0000000	75.0000000	23.0116600
330.0000000	80.0000000	23.0116600
330.0000000	85.0000000	23.0116600
330.0000000	90.0000000	23.0116600
330.0000000	95.0000000	23.0116600
330.0000000	100.0000000	23.0116600
330.0000000	105.0000000	23.0116600
330.0000000	110.0000000	23.0116600
330.0000000	115.0000000	23.0116600
330.0000000	120.0000000	23.0116600
330.0000000	125.0000000	23.0116600
330.0000000	130.0000000	23.0116600
330.0000000	135.0000000	23.0116600
330.0000000	140.0000000	23.0116600
330.0000000	145.0000000	23.0116600
330.0000000	150.0000000	23.0116600
330.0000000	155.0000000	23.0116600
330.0000000	160.0000000	23.0116600

335.0000000	30.0000000	23.0116600
335.0000000	35.0000000	23.0116600
335.0000000	40.0000000	23.0116600
335.0000000	45.0000000	23.0116600
335.0000000	50.0000000	23.0116600
335.0000000	55.0000000	23.0116600
335.0000000	60.0000000	23.0116600
335.0000000	65.0000000	23.0116600
335.0000000	70.0000000	23.0116600
335.0000000	75.0000000	23.0116600
335.0000000	80.0000000	23.0116600
335.0000000	85.0000000	23.0116600
335.0000000	90.0000000	23.0116600
335.0000000	95.0000000	23.0116600
335.0000000	100.0000000	23.0116600
335.0000000	105.0000000	23.0116600
335.0000000	110.0000000	23.0116600
335.0000000	115.0000000	23.0116600
335.0000000	120.0000000	23.0116600
335.0000000	125.0000000	23.0116600
335.0000000	130.0000000	23.0116600
335.0000000	135.0000000	23.0116600
335.0000000	140.0000000	23.0116600
335.0000000	145.0000000	23.0116600
335.0000000	150.0000000	23.0116600
335.0000000	155.0000000	23.0116600
335.0000000	160.0000000	23.0116600

340.0000000	30.0000000	23.0116600
340.0000000	35.0000000	23.0116600
340.0000000	40.0000000	23.0116600
340.0000000	45.0000000	23.0116600
340.0000000	50.0000000	23.0116600
340.0000000	55.0000000	23.0116600
340.0000000	60.0000000	23.0116600
340.0000000	65.0000000	23.0116600
340.0000000	70.0000000	23.0116600
340.0000000	75.0000000	23.0116600
340.0000000	80.0000000	23.0116600
340.0000000	85.0000000	23.0116600
340.0000000	90.0000000	23.0116600
340.0000000	95.0000000	23.0116600
340.0000000	100.0000000	23.0116600
340.0000000	105.0000000	23.0116600
340.0000000	110.0000000	23.0116600
340.0000000	115.0000000	23.0116600
340.0000000	120.0000000	23.0116600
340.0000000	125.0000000	23.0116600
340.0000000	130.0000000	23.0116600
340.0000000	135.0000000	23.0116600
340.0000000	140.0000000	23.0116600
340.0000000	145.0000000	23.0116600
340.0000000	150.0000000	23.0116600
340.0000000	155.0000000	23.0116600
340.0000000	160.0000000	23.0116600

345.0000000	30.0000000	23.0116600
345.0000000	35.0000000	23.0116600
345.0000000	40.0000000	23.0116600
345.0000000	45.0000000	23.0116600
345.0000000	50.0000000	23.0116600
345.0000000	55.0000000	23.0116600
345.0000000	60.0000000	23.0116600
345.0000000	65.0000000	23.0116600
345.0000000	70.0000000	23.0116600
345.0000000	75.0000000	23.0116600
345.0000000	80.0000000	23.0116600
345.0000000	85.0000000	23.0116600
345.0000000	90.0000000	23.0116600
345.0000000	95.0000000	23.0116600
345.0000000	100.0000000	23.0116600
345.0000000	105.0000000	23.0116600
345.0000000	110.0000000	23.0116600
345.0000000	115.0000000	23.0116600
345.0000000	120.0000000	23.0116600
345.0000000	125.0000000	23.0116600
345.0000000	130.0000000	23.0116600
345.0000000	135.0000000	23.0116600
345.0000000	140.0000000	23.0116600
345.0000000	145.0000000	23.0116600
345.0000000	150.0000000	23.0116600
345.0000000	155.0000000	23.0116600
345.0000000	160.0000000	23.0116600

350.0000000	30.0000000	23.0116600
350.0000000	35.0000000	23.0116600
350.0000000	40.0000000	23.0116600
350.0000000	45.0000000	23.0116600
350.0000000	50.0000000	23.0116600
350.0000000	55.0000000	23.0116600
350.0000000	60.0000000	23.0116600
350.0000000	65.0000000	23.0116600
350.0000000	70.0000000	23.0116600
350.0000000	75.0000000	23.0116600
350.0000000	80.0000000	23.0116600
350.0000000	85.0000000	23.0116600
350.0000000	90.0000000	23.0116600
350.0000000	95.0000000	23.0116600
350.0000000	100.0000000	23.0116600
350.0000000	105.0000000	23.0116600
350.0000000	110.0000000	23.0116600
350.0000000	115.0000000	23.0116600
350.0000000	120.0000000	23.0116600
350.0000000	125.0000000	23.0116600
350.0000000	130.0000000	23.0116600
350.0000000	135.0000000	23.0116600
350.0000000	140.0000000	23.0116600
350.0000000	145.0000000	23.0116600
350.0000000	150.0000000	23.0116600
350.0000000	155.0000000	23.0116600
350.0000000	160.0000000	23.0116600


==> plot_data/surface_realtime.dat <==
50.0000000	30.0000000	7.8859200
50.0000000	35.0000000	7.8645500
50.0000000	40.0000000	7.8452800
50.0000000	45.0000000	7.8291900
50.0000000	50.0000000	7.8152800
50.0000000	55.0000000	7.8041100
50.0000000	60.0000000	7.7946500
50.0000000	65.0000000	7.7860400
50.0000000	70.0000000	7.7789000
50.0000000	75.0000000	7.7728400
50.0000000	80.0000000	7.7683900
50.0000000	85.0000000	7.7653400
50.0000000	90.0000000	7.7627100
50.0000000	95.0000000	7.7604500
50.0000000	100.0000000	7.7584900
50.0000000	105.0000000	7.7570000
50.0000000	110.0000000	7.7555500
50.0000000	115.0000000	7.7541400
50.0000000	120.0000000	7.7527800
50.0000000	125.0000000	7.7514400
50.0000000	130.0000000	7.7501100
50.0000000	135.0000000	7.7487800
50.0000000	140.0000000	7.7474500
50.0000000	145.0000000	7.7467100
50.0000000	150.0000000	7.7464800
50.0000000	155.0000000	7.7464800
50.0000000	160.0000000	7.7464800

55.0000000	30.0000000	7.5744700
55.0000000	35.0000000	7.5531000
55.0000000	40.0000000	7.5338400
55.0000000	45.0000000	7.5177500
55.0000000	50.0000000	7.5038300
55.0000000	55.0000000	7.4926600
55.0000000	60.0000000	7.4832000
55.0000000	65.0000000	7.4745900
55.0000000	70.0000000	7.4674600
55.0000000	75.0000000	7.4613900
55.0000000	80.0000000	7.4569400
55.0000000	85.0000000	7.4539000
55.0000000	90.0000000	7.4512600
55.0000000	95.0000000	7.4490000
55.0000000	100.0000000	7.4470500
55.0000000	105.0000000	7.4455500
55.0000000	110.0000000	7.4441000
55.0000000	115.0000000	7.4426900
55.0000000	120.0000000	7.4413300
55.0000000	125.0000000	7.4399900
55.0000000	130.0000000	7.4386600
55.0000000	135.0000000	7.4373300
55.0000000	140.0000000	7.4360000
55.0000000	145.0000000	7.4352600
55.0000000	150.0000000	7.4350300
55.0000000	155.0000000	7.4350300
55.0000000	160.0000000	7.4350300

60.0000000	30.0000000	7.2995400
60.0000000	35.0000000	7.2781600
60.0000000	40.0000000	7.2589000
60.0000000	45.0000000	7.2428100
60.0000000	50.0000000	7.2289000
60.0000000	55.0000000	7.2177300
60.0000000	60.0000000	7.2082700
60.0000000	65.0000000	7.1996600
60.0000000	70.0000000	7.1925200
60.0000000	75.0000000	7.1864600
60.0000000	80.0000000	7.1820000
60.0000000	85.0000000	7.1789600
60.0000000	90.0000000	7.1763300
60.0000000	95.0000000	7.1740600
60.0000000	100.0000000	7.1721100
60.0000000	105.0000000	7.1706200
60.0000000	110.0000000	7.1691700
60.0000000	115.0000000	7.1677500
60.0000000	120.0000000	7.1663900
60.0000000	125.0000000	7.1650600
60.0000000	130.0000000	7.1637300
60.0000000	135.0000000	7.1624000
60.0000000	140.0000000	7.1610600
60.0000000	145.0000000	7.1603300
60.0000000	150.0000000	7.1601000
60.0000000	155.0000000	7.1601000
60.0000000	160.0000000	7.1601000

65.0000000	30.0000000	6.8211200
65.0000000	35.0000000	6.7997500
65.0000000	40.0000000	6.7804900
65.0000000	45.0000000	6.7644000
65.0000000	50.0000000	6.7504800
65.0000000	55.0000000	6.7393100
65.0000000	60.0000000	6.7298500
65.0000000	65.0000000	6.7212100
65.0000000	70.0000000	6.7140100
65.0000000	75.0000000	6.7079300
65.0000000	80.0000000	6.7034300
65.0000000	85.0000000	6.7003400
65.0000000	90.0000000	6.6976900
65.0000000	95.0000000	6.6954000
65.0000000	100.0000000	6.6934100
65.0000000	105.0000000	6.6919000
65.0000000	110.0000000	6.6904300
65.0000000	115.0000000	6.6890100
65.0000000	120.0000000	6.6876400
65.0000000	125.0000000	6.6863100
65.0000000	130.0000000	6.6849800
65.0000000	135.0000000	6.6836500
65.0000000	140.0000000	6.6823200
65.0000000	145.0000000	6.6815800
65.0000000	150.0000000	6.6813500
65.0000000	155.0000000	6.6813500
65.0000000	160.0000000	6.6813500

70.0000000	30.0000000	6.3674400
70.0000000	35.0000000	6.3460700
70.0000000	40.0000000	6.3268100
70.0000000	45.0000000	6.3107100
70.0000000	50.0000000	6.2968000
70.0000000	55.0000000	6.2856300
70.0000000	60.0000000	6.2761700
70.0000000	65.0000000	6.2674900
70.0000000	70.0000000	6.2602600
70.0000000	75.0000000	6.2541100
70.0000000	80.0000000	6.2495900
70.0000000	85.0000000	6.2464700
70.0000000	90.0000000	6.2437700
70.0000000	95.0000000	6.2414600
70.0000000	100.0000000	6.2394400
70.0000000	105.0000000	6.2379200
70.0000000	110.0000000	6.2364200
70.0000000	115.0000000	6.2350000
70.0000000	120.0000000	6.2336300
70.0000000	125.0000000	6.2323000
70.0000000	130.0000000	6.2309700
70.0000000	135.0000000	6.2296400
70.0000000	140.0000000	6.2283100
70.0000000	145.0000000	6.2275700
70.0000000	150.0000000	6.2273400
70.0000000	155.0000000	6.2273400
70.0000000	160.0000000	6.2273400

75.0000000	30.0000000	5.9449700
75.0000000	35.0000000	5.9236000
75.0000000	40.0000000	5.9043300
75.0000000	45.0000000	5.8882400
75.0000000	50.0000000	5.8743300
75.0000000	55.0000000	5.8631600
75.0000000	60.0000000	5.8537000
75.0000000	65.0000000	5.8449600
75.0000000	70.0000000	5.8376900
75.0000000	75.0000000	5.8315100
75.0000000	80.0000000	5.8269300
75.0000000	85.0000000	5.8237800
75.0000000	90.0000000	5.8210400
75.0000000	95.0000000	5.8186800
75.0000000	100.0000000	5.8166500
75.0000000	105.0000000	5.8151200
75.0000000	110.0000000	5.8136100
75.0000000	115.0000000	5.8121800
75.0000000	120.0000000	5.8108200
75.0000000	125.0000000	5.8094900
75.0000000	130.0000000	5.8081600
75.0000000	135.0000000	5.8068200
75.0000000	140.0000000	5.8054900
75.0000000	145.0000000	5.8047500
75.0000000	150.0000000	5.8045300
75.0000000	155.0000000	5.8045300
75.0000000	160.0000000	5.8045300

80.0000000	30.0000000	5.5528000
80.0000000	35.0000000	5.5314300
80.0000000	40.0000000	5.5121700
80.0000000	45.0000000	5.4960800
80.0000000	50.0000000	5.4821600
80.0000000	55.0000000	5.4709900
80.0000000	60.0000000	5.4615300
80.0000000	65.0000000	5.4527400
80.0000000	70.0000000	5.4454100
80.0000000	75.0000000	5.4391900
80.0000000	80.0000000	5.4345800
80.0000000	85.0000000	5.4313700
80.0000000	90.0000000	5.4286100
80.0000000	95.0000000	5.4262100
80.0000000	100.0000000	5.4241300
80.0000000	105.0000000	5.4225900
80.0000000	110.0000000	5.4210800
80.0000000	115.0000000	5.4196500
80.0000000	120.0000000	5.4182900
80.0000000	125.0000000	5.4169600
80.0000000	130.0000000	5.4156300
80.0000000	135.0000000	5.4142900
80.0000000	140.0000000	5.4129600
80.0000000	145.0000000	5.4122200
80.0000000	150.0000000	5.4120000
80.0000000	155.0000000	5.4120000
80.0000000	160.0000000	5.4120000

85.0000000	30.0000000	5.1907200
85.0000000	35.0000000	5.1693400
85.0000000	40.0000000	5.1500800
85.0000000	45.0000000	5.1339900
85.0000000	50.0000000	5.1200800
85.0000000	55.0000000	5.1089100
85.0000000	60.0000000	5.0994500
85.0000000	65.0000000	5.0906400
85.0000000	70.0000000	5.0832600
85.0000000	75.0000000	5.0769800
85.0000000	80.0000000	5.0723300
85.0000000	85.0000000	5.0690800
85.0000000	90.0000000	5.0662600
85.0000000	95.0000000	5.0638400
85.0000000	100.0000000	5.0617200
85.0000000	105.0000000	5.0601700
85.0000000	110.0000000	5.0586600
85.0000000	115.0000000	5.0572400
85.0000000	120.0000000	5.0558700
85.0000000	125.0000000	5.0545400
85.0000000	130.0000000	5.0532100
85.0000000	135.0000000	5.0518800
85.0000000	140.0000000	5.0505400
85.0000000	145.0000000	5.0498100
85.0000000	150.0000000	5.0495800
85.0000000	155.0000000	5.0495800
85.0000000	160.0000000	5.0495800

90.0000000	30.0000000	4.8544000
90.0000000	35.0000000	4.8330200
90.0000000	40.0000000	4.8137600
90.0000000	45.0000000	4.7976700
90.0000000	50.0000000	4.7837600
90.0000000	55.0000000	4.7725900
90.0000000	60.0000000	4.7631300
90.0000000	65.0000000	4.7542500
90.0000000	70.0000000	4.7468500
90.0000000	75.0000000	4.7405200
90.0000000	80.0000000	4.7358100
90.0000000	85.0000000	4.7325300
90.0000000	90.0000000	4.7296700
90.0000000	95.0000000	4.7271900
90.0000000	100.0000000	4.7250500
90.0000000	105.0000000	4.7234900
90.0000000	110.0000000	4.7219700
90.0000000	115.0000000	4.7205500
90.0000000	120.0000000	4.7191900
90.0000000	125.0000000	4.7178600
90.0000000	130.0000000	4.7165200
90.0000000	135.0000000	4.7151900
90.0000000	140.0000000	4.7138600
90.0000000	145.0000000	4.7131200
90.0000000	150.0000000	4.7129000
90.0000000	155.0000000	4.7129000
90.0000000	160.0000000	4.7129000

95.0000000	30.0000000	4.5454400
95.0000000	35.0000000	4.5240600
95.0000000	40.0000000	4.5048000
95.0000000	45.0000000	4.4887100
95.0000000	50.0000000	4.4748000
95.0000000	55.0000000	4.4636300
95.0000000	60.0000000	4.4541700
95.0000000	65.0000000	4.4452100
95.0000000	70.0000000	4.4377400
95.0000000	75.0000000	4.4313900
95.0000000	80.0000000	4.4266300
95.0000000	85.0000000	4.4232900
95.0000000	90.0000000	4.4203900
95.0000000	95.0000000	4.4178800
95.0000000	100.0000000	4.4156700
95.0000000	105.0000000	4.4141100
95.0000000	110.0000000	4.4126000
95.0000000	115.0000000	4.4111700
95.0000000	120.0000000	4.4098100
95.0000000	125.0000000	4.4084800
95.0000000	130.0000000	4.4071500
95.0000000	135.0000000	4.4058100
95.0000000	140.0000000	4.4044800
95.0000000	145.0000000	4.4037400
95.0000000	150.0000000	4.4035200
95.0000000	155.0000000	4.4035200
95.0000000	160.0000000	4.4035200

100.0000000	30.0000000	4.2703600
100.0000000	35.0000000	4.2489800
100.0000000	40.0000000	4.2297200
100.0000000	45.0000000	4.2136300
100.0000000	50.0000000	4.1997200
100.0000000	55.0000000	4.1885500
100.0000000	60.0000000	4.1790900
100.0000000	65.0000000	4.1700700
100.0000000	70.0000000	4.1625100
100.0000000	75.0000000	4.1560900
100.0000000	80.0000000	4.1513200
100.0000000	85.0000000	4.1479300
100.0000000	90.0000000	4.1449700
100.0000000	95.0000000	4.1424200
100.0000000	100.0000000	4.1401800
100.0000000	105.0000000	4.1386200
100.0000000	110.0000000	4.1371000
100.0000000	115.0000000	4.1356800
100.0000000	120.0000000	4.1343200
100.0000000	125.0000000	4.1329800
100.0000000	130.0000000	4.1316500
100.0000000	135.0000000	4.1303200
100.0000000	140.0000000	4.1289900
100.0000000	145.0000000	4.1282500
100.0000000	150.0000000	4.1280200
100.0000000	155.0000000	4.1280200
100.0000000	160.0000000	4.1280200

105.0000000	30.0000000	4.0228800
105.0000000	35.0000000	4.0015000
105.0000000	40.0000000	3.9822400
105.0000000	45.0000000	3.9661500
105.0000000	50.0000000	3.9522400
105.0000000	55.0000000	3.9410700
105.0000000	60.0000000	3.9316100
105.0000000	65.0000000	3.9225600
105.0000000	70.0000000	3.9149500
105.0000000	75.0000000	3.9084500
105.0000000	80.0000000	3.9036000
105.0000000	85.0000000	3.9001900
105.0000000	90.0000000	3.8971900
105.0000000	95.0000000	3.8945700
105.0000000	100.0000000	3.8922900
105.0000000	105.0000000	3.8907300
105.0000000	110.0000000	3.8892200
105.0000000	115.0000000	3.8877900
105.0000000	120.0000000	3.8864300
105.0000000	125.0000000	3.8851000
105.0000000	130.0000000	3.8837700
105.0000000	135.0000000	3.8824400
105.0000000	140.0000000	3.8811000
105.0000000	145.0000000	3.8803700
105.0000000	150.0000000	3.8801400
105.0000000	155.0000000	3.8801400
105.0000000	160.0000000	3.8801400

110.0000000	30.0000000	3.8022100
110.0000000	35.0000000	3.7808300
110.0000000	40.0000000	3.7615700
110.0000000	45.0000000	3.7454800
110.0000000	50.0000000	3.7315700
110.0000000	55.0000000	3.7204000
110.0000000	60.0000000	3.7109400
110.0000000	65.0000000	3.7018700
110.0000000	70.0000000	3.6942300
110.0000000	75.0000000	3.6876700
110.0000000	80.0000000	3.6827400
110.0000000	85.0000000	3.6792600
110.0000000	90.0000000	3.6762400
110.0000000	95.0000000	3.6735700
110.0000000	100.0000000	3.6712400
110.0000000	105.0000000	3.6696800
110.0000000	110.0000000	3.6681600
110.0000000	115.0000000	3.6667400
110.0000000	120.0000000	3.6653700
110.0000000	125.0000000	3.6640400
110.0000000	130.0000000	3.6627100
110.0000000	135.0000000	3.6613800
110.0000000	140.0000000	3.6600500
110.0000000	145.0000000	3.6593100
110.0000000	150.0000000	3.6590800
110.0000000	155.0000000	3.6590800
110.0000000	160.0000000	3.6590800

115.0000000	30.0000000	3.5911600
115.0000000	35.0000000	3.5697800
115.0000000	40.0000000	3.5505200
115.0000000	45.0000000	3.5344300
115.0000000	50.0000000	3.5205200
115.0000000	55.0000000	3.5093500
115.0000000	60.0000000	3.4998900
115.0000000	65.0000000	3.4907900
115.0000000	70.0000000	3.4831300
115.0000000	75.0000000	3.4765400
115.0000000	80.0000000	3.4715600
115.0000000	85.0000000	3.4679900
115.0000000	90.0000000	3.4649000
115.0000000	95.0000000	3.4622100
115.0000000	100.0000000	3.4598300
115.0000000	105.0000000	3.4582700
115.0000000	110.0000000	3.4567500
115.0000000	115.0000000	3.4553300
115.0000000	120.0000000	3.4539600
115.0000000	125.0000000	3.4526300
115.0000000	130.0000000	3.4513000
115.0000000	135.0000000	3.4499700
115.0000000	140.0000000	3.4486400
115.0000000	145.0000000	3.4479000
115.0000000	150.0000000	3.4476700
115.0000000	155.0000000	3.4476700
115.0000000	160.0000000	3.4476700

120.0000000	30.0000000	3.3857300
120.0000000	35.0000000	3.3643500
120.0000000	40.0000000	3.3450900
120.0000000	45.0000000	3.3290000
120.0000000	50.0000000	3.3150900
120.0000000	55.0000000	3.3039200
120.0000000	60.0000000	3.2944600
120.0000000	65.0000000	3.2853400
120.0000000	70.0000000	3.2776500
120.0000000	75.0000000	3.2710400
120.0000000	80.0000000	3.2660200
120.0000000	85.0000000	3.2624000
120.0000000	90.0000000	3.2592200
120.0000000	95.0000000	3.2564700
120.0000000	100.0000000	3.2540700
120.0000000	105.0000000	3.2525000
120.0000000	110.0000000	3.2509900
120.0000000	115.0000000	3.2495600
120.0000000	120.0000000	3.2482000
120.0000000	125.0000000	3.2468700
120.0000000	130.0000000	3.2455400
120.0000000	135.0000000	3.2442100
120.0000000	140.0000000	3.2428700
120.0000000	145.0000000	3.2421400
120.0000000	150.0000000	3.2419100
120.0000000	155.0000000	3.2419100
120.0000000	160.0000000	3.2419100

125.0000000	30.0000000	3.1888700
125.0000000	35.0000000	3.1674900
125.0000000	40.0000000	3.1482300
125.0000000	45.0000000	3.1321400
125.0000000	50.0000000	3.1182300
125.0000000	55.0000000	3.1070600
125.0000000	60.0000000	3.0976000
125.0000000	65.0000000	3.0884800
125.0000000	70.0000000	3.0807900
125.0000000	75.0000000	3.0741800
125.0000000	80.0000000	3.0691700
125.0000000	85.0000000	3.0655400
125.0000000	90.0000000	3.0623700
125.0000000	95.0000000	3.0596100
125.0000000	100.0000000	3.0572100
125.0000000	105.0000000	3.0556500
125.0000000	110.0000000	3.0541300
125.0000000	115.0000000	3.0527100
125.0000000	120.0000000	3.0513400
125.0000000	125.0000000	3.0500100
125.0000000	130.0000000	3.0486800
125.0000000	135.0000000	3.0473500
125.0000000	140.0000000	3.0460200
125.0000000	145.0000000	3.0452800
125.0000000	150.0000000	3.0450500
125.0000000	155.0000000	3.0450500
125.0000000	160.0000000	3.0450500

130.0000000	30.0000000	3.0050900
130.0000000	35.0000000	2.9837100
130.0000000	40.0000000	2.9644500
130.0000000	45.0000000	2.9483600
130.0000000	50.0000000	2.9344500
130.0000000	55.0000000	2.9232800
130.0000000	60.0000000	2.9138200
130.0000000	65.0000000	2.9047000
130.0000000	70.0000000	2.8970100
130.0000000	75.0000000	2.8904000
130.0000000	80.0000000	2.8853900
130.0000000	85.0000000	2.8817600
130.0000000	90.0000000	2.8785900
130.0000000	95.0000000	2.8758300
130.0000000	100.0000000	2.8734300
130.0000000	105.0000000	2.8718700
130.0000000	110.0000000	2.8703500
130.0000000	115.0000000	2.8689300
130.0000000	120.0000000	2.8675600
130.0000000	125.0000000	2.8662300
130.0000000	130.0000000	2.8649000
130.0000000	135.0000000	2.8635700
130.0000000	140.0000000	2.8622400
130.0000000	145.0000000	2.8615000
130.0000000	150.0000000	2.8612700
130.0000000	155.0000000	2.8612700
130.0000000	160.0000000	2.8612700

135.0000000	30.0000000	2.8318100
135.0000000	35.0000000	2.8104300
135.0000000	40.0000000	2.7911700
135.0000000	45.0000000	2.7750800
135.0000000	50.0000000	2.7611700
135.0000000	55.0000000	2.7500000
135.0000000	60.0000000	2.7405400
135.0000000	65.0000000	2.7314200
135.0000000	70.0000000	2.7237300
135.0000000	75.0000000	2.7171200
135.0000000	80.0000000	2.7121100
135.0000000	85.0000000	2.7084800
135.0000000	90.0000000	2.7053100
135.0000000	95.0000000	2.7025500
135.0000000	100.0000000	2.7001500
135.0000000	105.0000000	2.6985900
135.0000000	110.0000000	2.6970700
135.0000000	115.0000000	2.6956500
135.0000000	120.0000000	2.6942800
135.0000000	125.0000000	2.6929500
135.0000000	130.0000000	2.6916200
135.0000000	135.0000000	2.6902900
135.0000000	140.0000000	2.6889600
135.0000000	145.0000000	2.6882200
135.0000000	150.0000000	2.6879900
135.0000000	155.0000000	2.6879900
135.0000000	160.0000000	2.6879900

140.0000000	30.0000000	2.6652800
140.0000000	35.0000000	2.6439000
140.0000000	40.0000000	2.6246400
140.0000000	45.0000000	2.6085500
140.0000000	50.0000000	2.5946400
140.0000000	55.0000000	2.5834700
140.0000000	60.0000000	2.5740000
140.0000000	65.0000000	2.5648900
140.0000000	70.0000000	2.5572000
140.0000000	75.0000000	2.5505900
140.0000000	80.0000000	2.5455700
140.0000000	85.0000000	2.5419500
140.0000000	90.0000000	2.5387700
140.0000000	95.0000000	2.5360200
140.0000000	100.0000000	2.5336100
140.0000000	105.0000000	2.5320500
140.0000000	110.0000000	2.5305400
140.0000000	115.0000000	2.5291100
140.0000000	120.0000000	2.5277500
140.0000000	125.0000000	2.5264200
140.0000000	130.0000000	2.5250900
140.0000000	135.0000000	2.5237500
140.0000000	140.0000000	2.5224200
140.0000000	145.0000000	2.5216800
140.0000000	150.0000000	2.5214600
140.0000000	155.0000000	2.5214600
140.0000000	160.0000000	2.5214600

145.0000000	30.0000000	2.5072300
145.0000000	35.0000000	2.4858600
145.0000000	40.0000000	2.4666000
145.0000000	45.0000000	2.4505100
145.0000000	50.0000000	2.4366000
145.0000000	55.0000000	2.4254200
145.0000000	60.0000000	2.4159600
145.0000000	65.0000000	2.4068500
145.0000000	70.0000000	2.3991500
145.0000000	75.0000000	2.3925500
145.0000000	80.0000000	2.3875300
145.0000000	85.0000000	2.3839100
145.0000000	90.0000000	2.3807300
145.0000000	95.0000000	2.3779800
145.0000000	100.0000000	2.3755700
145.0000000	105.0000000	2.3740100
145.0000000	110.0000000	2.3725000
145.0000000	115.0000000	2.3710700
145.0000000	120.0000000	2.3697100
145.0000000	125.0000000	2.3683800
145.0000000	130.0000000	2.3670400
145.0000000	135.0000000	2.3657100
145.0000000	140.0000000	2.3643800
145.0000000	145.0000000	2.3636400
145.0000000	150.0000000	2.3634200
145.0000000	155.0000000	2.3634200
145.0000000	160.0000000	2.3634200

150.0000000	30.0000000	2.3651100
150.0000000	35.0000000	2.3437300
150.0000000	40.0000000	2.3244700
150.0000000	45.0000000	2.3083800
150.0000000	50.0000000	2.2944700
150.0000000	55.0000000	2.2833000
150.0000000	60.0000000	2.2738400
150.0000000	65.0000000	2.2647200
150.0000000	70.0000000	2.2570300
150.0000000	75.0000000	2.2504200
150.0000000	80.0000000	2.2454100
150.0000000	85.0000000	2.2417800
150.0000000	90.0000000	2.2386000
150.0000000	95.0000000	2.2358500
150.0000000	100.0000000	2.2334500
150.0000000	105.0000000	2.2318800
150.0000000	110.0000000	2.2303700
150.0000000	115.0000000	2.2289400
150.0000000	120.0000000	2.2275800
150.0000000	125.0000000	2.2262500
150.0000000	130.0000000	2.2249200
150.0000000	135.0000000	2.2235900
150.0000000	140.0000000	2.2222500
150.0000000	145.0000000	2.2215200
150.0000000	150.0000000	2.2212900
150.0000000	155.0000000	2.2212900
150.0000000	160.0000000	2.2212900

155.0000000	30.0000000	2.2260000
155.0000000	35.0000000	2.2046300
155.0000000	40.0000000	2.1853700
155.0000000	45.0000000	2.1692700
155.0000000	50.0000000	2.1553600
155.0000000	55.0000000	2.1441900
155.0000000	60.0000000	2.1347300
155.0000000	65.0000000	2.1256100
155.0000000	70.0000000	2.1179200
155.0000000	75.0000000	2.1113100
155.0000000	80.0000000	2.1063000
155.0000000	85.0000000	2.1026700
155.0000000	90.0000000	2.0995000
155.0000000	95.0000000	2.0967500
155.0000000	100.0000000	2.0943400
155.0000000	105.0000000	2.0927800
155.0000000	110.0000000	2.0912600
155.0000000	115.0000000	2.0898400
155.0000000	120.0000000	2.0884800
155.0000000	125.0000000	2.0871400
155.0000000	130.0000000	2.0858100
155.0000000	135.0000000	2.0844800
155.0000000	140.0000000	2.0831500
155.0000000	145.0000000	2.0824100
155.0000000	150.0000000	2.0821800
155.0000000	155.0000000	2.0821800
155.0000000	160.0000000	2.0821800

160.0000000	30.0000000	2.0902200
160.0000000	35.0000000	2.0688500
160.0000000	40.0000000	2.0495800
160.0000000	45.0000000	2.0334900
160.0000000	50.0000000	2.0195800
160.0000000	55.0000000	2.0084100
160.0000000	60.0000000	1.9989500
160.0000000	65.0000000	1.9898300
160.0000000	70.0000000	1.9821400
160.0000000	75.0000000	1.9755300
160.0000000	80.0000000	1.9705200
160.0000000	85.0000000	1.9668900
160.0000000	90.0000000	1.9637200
160.0000000	95.0000000	1.9609700
160.0000000	100.0000000	1.9585600
160.0000000	105.0000000	1.9570000
160.0000000	110.0000000	1.9554800
160.0000000	115.0000000	1.9540600
160.0000000	120.0000000	1.9527000
160.0000000	125.0000000	1.9513600
160.0000000	130.0000000	1.9500300
160.0000000	135.0000000	1.9487000
160.0000000	140.0000000	1.9473700
160.0000000	145.0000000	1.9466300
160.0000000	150.0000000	1.9464000
160.0000000	155.0000000	1.9464000
160.0000000	160.0000000	1.9464000

165.0000000	30.0000000	1.9350700
165.0000000	35.0000000	1.9136900
165.0000000	40.0000000	1.8944300
165.0000000	45.0000000	1.8783400
165.0000000	50.0000000	1.8644300
165.0000000	55.0000000	1.8532600
165.0000000	60.0000000	1.8438000
165.0000000	65.0000000	1.8346600
165.0000000	70.0000000	1.8269600
165.0000000	75.0000000	1.8203200
165.0000000	80.0000000	1.8152900
165.0000000	85.0000000	1.8116400
165.0000000	90.0000000	1.8084300
165.0000000	95.0000000	1.8056400
165.0000000	100.0000000	1.8032100
165.0000000	105.0000000	1.8016500
165.0000000	110.0000000	1.8001300
165.0000000	115.0000000	1.7987100
165.0000000	120.0000000	1.7973400
165.0000000	125.0000000	1.7960100
165.0000000	130.0000000	1.7946800
165.0000000	135.0000000	1.7933500
165.0000000	140.0000000	1.7920200
165.0000000	145.0000000	1.7912800
165.0000000	150.0000000	1.7910500
165.0000000	155.0000000	1.7910500
165.0000000	160.0000000	1.7910500

170.0000000	30.0000000	1.7908300
170.0000000	35.0000000	1.7694600
170.0000000	40.0000000	1.7502000
170.0000000	45.0000000	1.7341000
170.0000000	50.0000000	1.7201900
170.0000000	55.0000000	1.7090200
170.0000000	60.0000000	1.6995600
170.0000000	65.0000000	1.6904300
170.0000000	70.0000000	1.6827200
170.0000000	75.0000000	1.6760800
170.0000000	80.0000000	1.6710600
170.0000000	85.0000000	1.6674000
170.0000000	90.0000000	1.6642000
170.0000000	95.0000000	1.6614000
170.0000000	100.0000000	1.6589700
170.0000000	105.0000000	1.6574100
170.0000000	110.0000000	1.6559000
170.0000000	115.0000000	1.6544700
170.0000000	120.0000000	1.6531100
170.0000000	125.0000000	1.6517800
170.0000000	130.0000000	1.6504500
170.0000000	135.0000000	1.6491100
170.0000000	140.0000000	1.6477800
170.0000000	145.0000000	1.6470400
170.0000000	150.0000000	1.6468200
170.0000000	155.0000000	1.6468200
170.0000000	160.0000000	1.6468200

175.0000000	30.0000000	1.6558700
175.0000000	35.0000000	1.6345000
175.0000000	40.0000000	1.6152300
175.0000000	45.0000000	1.5991400
175.0000000	50.0000000	1.5852300
175.0000000	55.0000000	1.5740600
175.0000000	60.0000000	1.5646000
175.0000000	65.0000000	1.5554700
175.0000000	70.0000000	1.5477600
175.0000000	75.0000000	1.5411200
175.0000000	80.0000000	1.5360900
175.0000000	85.0000000	1.5324400
175.0000000	90.0000000	1.5292400
175.0000000	95.0000000	1.5264400
175.0000000	100.0000000	1.5240100
175.0000000	105.0000000	1.5224500
175.0000000	110.0000000	1.5209400
175.0000000	115.0000000	1.5195100
175.0000000	120.0000000	1.5181500
175.0000000	125.0000000	1.5168200
175.0000000	130.0000000	1.5154900
175.0000000	135.0000000	1.5141500
175.0000000	140.0000000	1.5128200
175.0000000	145.0000000	1.5120800
175.0000000	150.0000000	1.5118600
175.0000000	155.0000000	1.5118600
175.0000000	160.0000000	1.5118600

180.0000000	30.0000000	1.5419800
180.0000000	35.0000000	1.5206000
180.0000000	40.0000000	1.5013400
180.0000000	45.0000000	1.4852500
180.0000000	50.0000000	1.4713400
180.0000000	55.0000000	1.4601700
180.0000000	60.0000000	1.4507100
180.0000000	65.0000000	1.4415700
180.0000000	70.0000000	1.4338700
180.0000000	75.0000000	1.4272300
180.0000000	80.0000000	1.4222000
180.0000000	85.0000000	1.4185500
180.0000000	90.0000000	1.4153400
180.0000000	95.0000000	1.4125500
180.0000000	100.0000000	1.4101200
180.0000000	105.0000000	1.4085600
180.0000000	110.0000000	1.4070400
180.0000000	115.0000000	1.4056200
180.0000000	120.0000000	1.4042600
180.0000000	125.0000000	1.4029300
180.0000000	130.0000000	1.4015900
180.0000000	135.0000000	1.4002600
180.0000000	140.0000000	1.3989300
180.0000000	145.0000000	1.3981900
180.0000000	150.0000000	1.3979700
180.0000000	155.0000000	1.3979700
180.0000000	160.0000000	1.3979700

185.0000000	30.0000000	1.4327200
185.0000000	35.0000000	1.4113400
185.0000000	40.0000000	1.3920800
185.0000000	45.0000000	1.3759900
185.0000000	50.0000000	1.3620800
185.0000000	55.0000000	1.3509100
185.0000000	60.0000000	1.3414500
185.0000000	65.0000000	1.3323100
185.0000000	70.0000000	1.3246100
185.0000000	75.0000000	1.3179700
185.0000000	80.0000000	1.3129400
185.0000000	85.0000000	1.3092900
185.0000000	90.0000000	1.3060800
185.0000000	95.0000000	1.3032900
185.0000000	100.0000000	1.3008600
185.0000000	105.0000000	1.2993000
185.0000000	110.0000000	1.2977800
185.0000000	115.0000000	1.2963600
185.0000000	120.0000000	1.2950000
185.0000000	125.0000000	1.2936700
185.0000000	130.0000000	1.2923300
185.0000000	135.0000000	1.2910000
185.0000000	140.0000000	1.2896700
185.0000000	145.0000000	1.2889300
185.0000000	150.0000000	1.2887000
185.0000000	155.0000000	1.2887000
185.0000000	160.0000000	1.2887000

190.0000000	30.0000000	1.3234600
190.0000000	35.0000000	1.3020800
190.0000000	40.0000000	1.2828200
190.0000000	45.0000000	1.2667300
190.0000000	50.0000000	1.2528200
190.0000000	55.0000000	1.2416500
190.0000000	60.0000000	1.2321900
190.0000000	65.0000000	1.2230500
190.0000000	70.0000000	1.2153500
190.0000000	75.0000000	1.2087100
190.0000000	80.0000000	1.2036800
190.0000000	85.0000000	1.2000300
190.0000000	90.0000000	1.1968200
190.0000000	95.0000000	1.1940300
190.0000000	100.0000000	1.1916000
190.0000000	105.0000000	1.1900400
190.0000000	110.0000000	1.1885200
190.0000000	115.0000000	1.1871000
190.0000000	120.0000000	1.1857400
190.0000000	125.0000000	1.1844000
190.0000000	130.0000000	1.1830700
190.0000000	135.0000000	1.1817400
190.0000000	140.0000000	1.1804100
190.0000000	145.0000000	1.1796700
190.0000000	150.0000000	1.1794400
190.0000000	155.0000000	1.1794400
190.0000000	160.0000000	1.1794400

195.0000000	30.0000000	1.2255500
195.0000000	35.0000000	1.2041800
195.0000000	40.0000000	1.1849200
195.0000000	45.0000000	1.1688200
195.0000000	50.0000000	1.1549100
195.0000000	55.0000000	1.1437400
195.0000000	60.0000000	1.1342800
195.0000000	65.0000000	1.1251500
195.0000000	70.0000000	1.1174400
195.0000000	75.0000000	1.1108000
195.0000000	80.0000000	1.1057800
195.0000000	85.0000000	1.1021200
195.0000000	90.0000000	1.0989200
195.0000000	95.0000000	1.0961200
195.0000000	100.0000000	1.0936900
195.0000000	105.0000000	1.0921300
195.0000000	110.0000000	1.0906200
195.0000000	115.0000000	1.0891900
195.0000000	120.0000000	1.0878300
195.0000000	125.0000000	1.0865000
195.0000000	130.0000000	1.0851700
195.0000000	135.0000000	1.0838300
195.0000000	140.0000000	1.0825000
195.0000000	145.0000000	1.0817600
195.0000000	150.0000000	1.0815400
195.0000000	155.0000000	1.0815400
195.0000000	160.0000000	1.0815400

200.0000000	30.0000000	1.1379300
200.0000000	35.0000000	1.1165500
200.0000000	40.0000000	1.0972900
200.0000000	45.0000000	1.0812000
200.0000000	50.0000000	1.0672900
200.0000000	55.0000000	1.0561200
200.0000000	60.0000000	1.0466600
200.0000000	65.0000000	1.0375200
200.0000000	70.0000000	1.0298200
200.0000000	75.0000000	1.0231800
200.0000000	80.0000000	1.0181500
200.0000000	85.0000000	1.0145000
200.0000000	90.0000000	1.0112900
200.0000000	95.0000000	1.0085000
200.0000000	100.0000000	1.0060700
200.0000000	105.0000000	1.0045100
200.0000000	110.0000000	1.0029900
200.0000000	115.0000000	1.0015700
200.0000000	120.0000000	1.0002000
200.0000000	125.0000000	0.9988700
200.0000000	130.0000000	0.9975400
200.0000000	135.0000000	0.9962100
200.0000000	140.0000000	0.9948800
200.0000000	145.0000000	0.9941400
200.0000000	150.0000000	0.9939100
200.0000000	155.0000000	0.9939100
200.0000000	160.0000000	0.9939100

205.0000000	30.0000000	1.0651200
205.0000000	35.0000000	1.0437400
205.0000000	40.0000000	1.0244800
205.0000000	45.0000000	1.0083900
205.0000000	50.0000000	0.9944800
205.0000000	55.0000000	0.9833100
205.0000000	60.0000000	0.9738500
205.0000000	65.0000000	0.9647200
205.0000000	70.0000000	0.9570100
205.0000000	75.0000000	0.9503700
205.0000000	80.0000000	0.9453400
205.0000000	85.0000000	0.9416900
205.0000000	90.0000000	0.9384900
205.0000000	95.0000000	0.9356900
205.0000000	100.0000000	0.9332600
205.0000000	105.0000000	0.9316300
205.0000000	110.0000000	0.9301000
205.0000000	115.0000000	0.9286500
205.0000000	120.0000000	0.9272600
205.0000000	125.0000000	0.9259200
205.0000000	130.0000000	0.9245900
205.0000000	135.0000000	0.9232600
205.0000000	140.0000000	0.9219200
205.0000000	145.0000000	0.9211900
205.0000000	150.0000000	0.9209600
205.0000000	155.0000000	0.9209600
205.0000000	160.0000000	0.9209600

210.0000000	30.0000000	0.9923500
210.0000000	35.0000000	0.9709800
210.0000000	40.0000000	0.9517200
210.0000000	45.0000000	0.9356300
210.0000000	50.0000000	0.9217100
210.0000000	55.0000000	0.9105400
210.0000000	60.0000000	0.9010800
210.0000000	65.0000000	0.8919500
210.0000000	70.0000000	0.8842400
210.0000000	75.0000000	0.8776000
210.0000000	80.0000000	0.8725800
210.0000000	85.0000000	0.8689300
210.0000000	90.0000000	0.8657200
210.0000000	95.0000000	0.8629300
210.0000000	100.0000000	0.8605000
210.0000000	105.0000000	0.8588300
210.0000000	110.0000000	0.8572200
210.0000000	115.0000000	0.8557500
210.0000000	120.0000000	0.8543400
210.0000000	125.0000000	0.8529800
210.0000000	130.0000000	0.8516400
210.0000000	135.0000000	0.8503000
210.0000000	140.0000000	0.8489700
210.0000000	145.0000000	0.8482300
210.0000000	150.0000000	0.8480100
210.0000000	155.0000000	0.8480100
210.0000000	160.0000000	0.8480100

215.0000000	30.0000000	0.9195900
215.0000000	35.0000000	0.8982100
215.0000000	40.0000000	0.8789500
215.0000000	45.0000000	0.8628600
215.0000000	50.0000000	0.8489500
215.0000000	55.0000000	0.8377800
215.0000000	60.0000000	0.8283200
215.0000000	65.0000000	0.8191800
215.0000000	70.0000000	0.8114800
215.0000000	75.0000000	0.8048400
215.0000000	80.0000000	0.7998100
215.0000000	85.0000000	0.7961600
215.0000000	90.0000000	0.7929500
215.0000000	95.0000000	0.7901600
215.0000000	100.0000000	0.7877300
215.0000000	105.0000000	0.7860600
215.0000000	110.0000000	0.7844200
215.0000000	115.0000000	0.7828800
215.0000000	120.0000000	0.7814500
215.0000000	125.0000000	0.7800600
215.0000000	130.0000000	0.7787000
215.0000000	135.0000000	0.7773500
215.0000000	140.0000000	0.7760200
215.0000000	145.0000000	0.7752800
215.0000000	150.0000000	0.7750600
215.0000000	155.0000000	0.7750600
215.0000000	160.0000000	0.7750600

220.0000000	30.0000000	0.8468200
220.0000000	35.0000000	0.8254500
220.0000000	40.0000000	0.8061900
220.0000000	45.0000000	0.7901000
220.0000000	50.0000000	0.7761800
220.0000000	55.0000000	0.7650100
220.0000000	60.0000000	0.7555500
220.0000000	65.0000000	0.7464200
220.0000000	70.0000000	0.7387100
220.0000000	75.0000000	0.7320700
220.0000000	80.0000000	0.7270500
220.0000000	85.0000000	0.7234000
220.0000000	90.0000000	0.7201900
220.0000000	95.0000000	0.7174000
220.0000000	100.0000000	0.7149700
220.0000000	105.0000000	0.7132900
220.0000000	110.0000000	0.7116500
220.0000000	115.0000000	0.7100800
220.0000000	120.0000000	0.7085700
220.0000000	125.0000000	0.7071700
220.0000000	130.0000000	0.7057800
220.0000000	135.0000000	0.7044100
220.0000000	140.0000000	0.7030700
220.0000000	145.0000000	0.7023300
220.0000000	150.0000000	0.7021000
220.0000000	155.0000000	0.7021000
220.0000000	160.0000000	0.7021000

225.0000000	30.0000000	0.7899900
225.0000000	35.0000000	0.7686100
225.0000000	40.0000000	0.7493500
225.0000000	45.0000000	0.7332600
225.0000000	50.0000000	0.7193500
225.0000000	55.0000000	0.7081800
225.0000000	60.0000000	0.6987200
225.0000000	65.0000000	0.6895900
225.0000000	70.0000000	0.6818800
225.0000000	75.0000000	0.6752400
225.0000000	80.0000000	0.6702100
225.0000000	85.0000000	0.6665600
225.0000000	90.0000000	0.6633600
225.0000000	95.0000000	0.6605600
225.0000000	100.0000000	0.6581300
225.0000000	105.0000000	0.6564600
225.0000000	110.0000000	0.6548200
225.0000000	115.0000000	0.6532400
225.0000000	120.0000000	0.6517100
225.0000000	125.0000000	0.6502200
225.0000000	130.0000000	0.6488200
225.0000000	135.0000000	0.6474200
225.0000000	140.0000000	0.6460600
225.0000000	145.0000000	0.6453200
225.0000000	150.0000000	0.6450900
225.0000000	155.0000000	0.6450900
225.0000000	160.0000000	0.6450900

230.0000000	30.0000000	0.7413200
230.0000000	35.0000000	0.7199400
230.0000000	40.0000000	0.7006800
230.0000000	45.0000000	0.6845900
230.0000000	50.0000000	0.6706800
230.0000000	55.0000000	0.6595100
230.0000000	60.0000000	0.6500500
230.0000000	65.0000000	0.6409100
230.0000000	70.0000000	0.6332100
230.0000000	75.0000000	0.6265700
230.0000000	80.0000000	0.6215400
230.0000000	85.0000000	0.6178900
230.0000000	90.0000000	0.6146800
230.0000000	95.0000000	0.6118900
230.0000000	100.0000000	0.6094600
230.0000000	105.0000000	0.6077900
230.0000000	110.0000000	0.6061500
230.0000000	115.0000000	0.6045700
230.0000000	120.0000000	0.6030300
230.0000000	125.0000000	0.6015200
230.0000000	130.0000000	0.6000300
230.0000000	135.0000000	0.5986200
230.0000000	140.0000000	0.5972300
230.0000000	145.0000000	0.5964900
230.0000000	150.0000000	0.5962700
230.0000000	155.0000000	0.5962700
230.0000000	160.0000000	0.5962700

235.0000000	30.0000000	0.6926400
235.0000000	35.0000000	0.6712700
235.0000000	40.0000000	0.6520100
235.0000000	45.0000000	0.6359200
235.0000000	50.0000000	0.6220100
235.0000000	55.0000000	0.6108300
235.0000000	60.0000000	0.6013700
235.0000000	65.0000000	0.5922400
235.0000000	70.0000000	0.5845400
235.0000000	75.0000000	0.5779000
235.0000000	80.0000000	0.5728700
235.0000000	85.0000000	0.5692200
235.0000000	90.0000000	0.5660100
235.0000000	95.0000000	0.5632200
235.0000000	100.0000000	0.5607900
235.0000000	105.0000000	0.5591200
235.0000000	110.0000000	0.5574700
235.0000000	115.0000000	0.5558900
235.0000000	120.0000000	0.5543600
235.0000000	125.0000000	0.5528400
235.0000000	130.0000000	0.5513300
235.0000000	135.0000000	0.5498400
235.0000000	140.0000000	0.5484300
235.0000000	145.0000000	0.5477000
235.0000000	150.0000000	0.5474700
235.0000000	155.0000000	0.5474700
235.0000000	160.0000000	0.5474700

240.0000000	30.0000000	0.6439700
240.0000000	35.0000000	0.6226000
240.0000000	40.0000000	0.6033400
240.0000000	45.0000000	0.5872500
240.0000000	50.0000000	0.5733400
240.0000000	55.0000000	0.5621600
240.0000000	60.0000000	0.5527000
240.0000000	65.0000000	0.5435700
240.0000000	70.0000000	0.5358600
240.0000000	75.0000000	0.5292200
240.0000000	80.0000000	0.5242000
240.0000000	85.0000000	0.5205500
240.0000000	90.0000000	0.5173400
240.0000000	95.0000000	0.5145500
240.0000000	100.0000000	0.5121200
240.0000000	105.0000000	0.5104400
240.0000000	110.0000000	0.5088000
240.0000000	115.0000000	0.5072200
240.0000000	120.0000000	0.5056800
240.0000000	125.0000000	0.5041700
240.0000000	130.0000000	0.5026500
240.0000000	135.0000000	0.5011400
240.0000000	140.0000000	0.4996500
240.0000000	145.0000000	0.4989100
240.0000000	150.0000000	0.4986900
240.0000000	155.0000000	0.4986900
240.0000000	160.0000000	0.4986900

245.0000000	30.0000000	0.5960400
245.0000000	35.0000000	0.5746700
245.0000000	40.0000000	0.5554100
245.0000000	45.0000000	0.5393200
245.0000000	50.0000000	0.5254100
245.0000000	55.0000000	0.5142300
245.0000000	60.0000000	0.5047700
245.0000000	65.0000000	0.4956400
245.0000000	70.0000000	0.4879300
245.0000000	75.0000000	0.4812900
245.0000000	80.0000000	0.4762700
245.0000000	85.0000000	0.4726200
245.0000000	90.0000000	0.4694100
245.0000000	95.0000000	0.4666200
245.0000000	100.0000000	0.4641900
245.0000000	105.0000000	0.4625100
245.0000000	110.0000000	0.4608700
245.0000000	115.0000000	0.4592900
245.0000000	120.0000000	0.4577500
245.0000000	125.0000000	0.4562400
245.0000000	130.0000000	0.4547200
245.0000000	135.0000000	0.4532100
245.0000000	140.0000000	0.4517200
245.0000000	145.0000000	0.4509800
245.0000000	150.0000000	0.4507600
245.0000000	155.0000000	0.4507600
245.0000000	160.0000000	0.4507600

250.0000000	30.0000000	0.5481100
250.0000000	35.0000000	0.5267400
250.0000000	40.0000000	0.5074800
250.0000000	45.0000000	0.4913900
250.0000000	50.0000000	0.4774800
250.0000000	55.0000000	0.4663000
250.0000000	60.0000000	0.4568400
250.0000000	65.0000000	0.4477100
250.0000000	70.0000000	0.4400000
250.0000000	75.0000000	0.4333600
250.0000000	80.0000000	0.4283400
250.0000000	85.0000000	0.4246900
250.0000000	90.0000000	0.4214800
250.0000000	95.0000000	0.4186900
250.0000000	100.0000000	0.4162600
250.0000000	105.0000000	0.4145800
250.0000000	110.0000000	0.4129400
250.0000000	115.0000000	0.4113600
250.0000000	120.0000000	0.4098200
250.0000000	125.0000000	0.4083100
250.0000000	130.0000000	0.4067900
250.0000000	135.0000000	0.4052800
250.0000000	140.0000000	0.4037900
250.0000000	145.0000000	0.4030500
250.0000000	150.0000000	0.4028300
250.0000000	155.0000000	0.4028300
250.0000000	160.0000000	0.4028300

255.0000000	30.0000000	0.5001800
255.0000000	35.0000000	0.4788100
255.0000000	40.0000000	0.4595500
255.0000000	45.0000000	0.4434600
255.0000000	50.0000000	0.4295500
255.0000000	55.0000000	0.4183700
255.0000000	60.0000000	0.4089100
255.0000000	65.0000000	0.3997800
255.0000000	70.0000000	0.3920700
255.0000000	75.0000000	0.3854300
255.0000000	80.0000000	0.3804100
255.0000000	85.0000000	0.3767600
255.0000000	90.0000000	0.3735500
255.0000000	95.0000000	0.3707600
255.0000000	100.0000000	0.3683300
255.0000000	105.0000000	0.3666500
255.0000000	110.0000000	0.3650100
255.0000000	115.0000000	0.3634300
255.0000000	120.0000000	0.3618900
255.0000000	125.0000000	0.3603800
255.0000000	130.0000000	0.3588600
255.0000000	135.0000000	0.3573500
255.0000000	140.0000000	0.3558600
255.0000000	145.0000000	0.3551200
255.0000000	150.0000000	0.3549000
255.0000000	155.0000000	0.3549000
255.0000000	160.0000000	0.3549000

260.0000000	30.0000000	0.4522500
260.0000000	35.0000000	0.4308800
260.0000000	40.0000000	0.4116200
260.0000000	45.0000000	0.3955300
260.0000000	50.0000000	0.3816200
260.0000000	55.0000000	0.3704400
260.0000000	60.0000000	0.3609800
260.0000000	65.0000000	0.3518500
260.0000000	70.0000000	0.3441400
260.0000000	75.0000000	0.3375000
260.0000000	80.0000000	0.3324800
260.0000000	85.0000000	0.3288300
260.0000000	90.0000000	0.3256200
260.0000000	95.0000000	0.3228300
260.0000000	100.0000000	0.3204000
260.0000000	105.0000000	0.3187200
260.0000000	110.0000000	0.3170800
260.0000000	115.0000000	0.3155000
260.0000000	120.0000000	0.3139600
260.0000000	125.0000000	0.3124500
260.0000000	130.0000000	0.3109300
260.0000000	135.0000000	0.3094200
260.0000000	140.0000000	0.3079300
260.0000000	145.0000000	0.3071900
260.0000000	150.0000000	0.3069700
260.0000000	155.0000000	0.3069700
260.0000000	160.0000000	0.3069700

265.0000000	30.0000000	0.4043200
265.0000000	35.0000000	0.3829500
265.0000000	40.0000000	0.3636900
265.0000000	45.0000000	0.3476000
265.0000000	50.0000000	0.3336900
265.0000000	55.0000000	0.3225100
265.0000000	60.0000000	0.3130500
265.0000000	65.0000000	0.3039200
265.0000000	70.0000000	0.2962100
265.0000000	75.0000000	0.2895700
265.0000000	80.0000000	0.2845500
265.0000000	85.0000000	0.2809000
265.0000000	90.0000000	0.2776900
265.0000000	95.0000000	0.2749000
265.0000000	100.0000000	0.2724700
265.0000000	105.0000000	0.2707900
265.0000000	110.0000000	0.2691500
265.0000000	115.0000000	0.2675700
265.0000000	120.0000000	0.2660300
265.0000000	125.0000000	0.2645200
265.0000000	130.0000000	0.2630000
265.0000000	135.0000000	0.2614900
265.0000000	140.0000000	0.2600000
265.0000000	145.0000000	0.2592600
265.0000000	150.0000000	0.2590400
265.0000000	155.0000000	0.2590400
265.0000000	160.0000000	0.2590400

270.0000000	30.0000000	0.3563900
270.0000000	35.0000000	0.3350200
270.0000000	40.0000000	0.3157600
270.0000000	45.0000000	0.2996700
270.0000000	50.0000000	0.2857600
270.0000000	55.0000000	0.2745800
270.0000000	60.0000000	0.2651200
270.0000000	65.0000000	0.2559900
270.0000000	70.0000000	0.2482800
270.0000000	75.0000000	0.2416400
270.0000000	80.0000000	0.2366200
270.0000000	85.0000000	0.2329700
270.0000000	90.0000000	0.2297600
270.0000000	95.0000000	0.2269700
270.0000000	100.0000000	0.2245400
270.0000000	105.0000000	0.2228600
270.0000000	110.0000000	0.2212200
270.0000000	115.0000000	0.2196400
270.0000000	120.0000000	0.2181000
270.0000000	125.0000000	0.2165900
270.0000000	130.0000000	0.2150700
270.0000000	135.0000000	0.2135600
270.0000000	140.0000000	0.2120700
270.0000000	145.0000000	0.2113300
270.0000000	150.0000000	0.2111100
270.0000000	155.0000000	0.2111100
270.0000000	160.0000000	0.2111100

275.0000000	30.0000000	0.3084600
275.0000000	35.0000000	0.2870900
275.0000000	40.0000000	0.2678300
275.0000000	45.0000000	0.2517400
275.0000000	50.0000000	0.2378300
275.0000000	55.0000000	0.2266500
275.0000000	60.0000000	0.2171900
275.0000000	65.0000000	0.2080600
275.0000000	70.0000000	0.2003500
275.0000000	75.0000000	0.1937100
275.0000000	80.0000000	0.1886900
275.0000000	85.0000000	0.1850400
275.0000000	90.0000000	0.1818300
275.0000000	95.0000000	0.1790400
275.0000000	100.0000000	0.1766100
275.0000000	105.0000000	0.1749300
275.0000000	110.0000000	0.1732900
275.0000000	115.0000000	0.1717100
275.0000000	120.0000000	0.1701700
275.0000000	125.0000000	0.1686600
275.0000000	130.0000000	0.1671400
275.0000000	135.0000000	0.1656300
275.0000000	140.0000000	0.1641400
275.0000000	145.0000000	0.1634000
275.0000000	150.0000000	0.1631800
275.0000000	155.0000000	0.1631800
275.0000000	160.0000000	0.1631800

280.0000000	30.0000000	0.2605300
280.0000000	35.0000000	0.2391600
280.0000000	40.0000000	0.2199000
280.0000000	45.0000000	0.2038100
280.0000000	50.0000000	0.1899000
280.0000000	55.0000000	0.1787200
280.0000000	60.0000000	0.1692600
280.0000000	65.0000000	0.1601300
280.0000000	70.0000000	0.1524200
280.0000000	75.0000000	0.1457800
280.0000000	80.0000000	0.1407600
280.0000000	85.0000000	0.1371100
280.0000000	90.0000000	0.1339000
280.0000000	95.0000000	0.1311100
280.0000000	100.0000000	0.1286800
280.0000000	105.0000000	0.1270000
280.0000000	110.0000000	0.1253600
280.0000000	115.0000000	0.1237800
280.0000000	120.0000000	0.1222400
280.0000000	125.0000000	0.1207300
280.0000000	130.0000000	0.1192100
280.0000000	135.0000000	0.1177000
280.0000000	140.0000000	0.1162100
280.0000000	145.0000000	0.1154700
280.0000000	150.0000000	0.1152500
280.0000000	155.0000000	0.1152500
280.0000000	160.0000000	0.1152500

285.0000000	30.0000000	0.2228300
285.0000000	35.0000000	0.2014500
285.0000000	40.0000000	0.1821900
285.0000000	45.0000000	0.1661000
285.0000000	50.0000000	0.1521900
285.0000000	55.0000000	0.1410200
285.0000000	60.0000000	0.1315600
285.0000000	65.0000000	0.1224200
285.0000000	70.0000000	0.1147200
285.0000000	75.0000000	0.1080800
285.0000000	80.0000000	0.1030500
285.0000000	85.0000000	0.0994000
285.0000000	90.0000000	0.0961900
285.0000000	95.0000000	0.0934000
285.0000000	100.0000000	0.0909700
285.0000000	105.0000000	0.0893000
285.0000000	110.0000000	0.0876500
285.0000000	115.0000000	0.0860700
285.0000000	120.0000000	0.0845400
285.0000000	125.0000000	0.0830200
285.0000000	130.0000000	0.0815100
285.0000000	135.0000000	0.0800000
285.0000000	140.0000000	0.0785000
285.0000000	145.0000000	0.0777700
285.0000000	150.0000000	0.0775400
285.0000000	155.0000000	0.0775400
285.0000000	160.0000000	0.0775400

290.0000000	30.0000000	0.1988600
290.0000000	35.0000000	0.1774900
290.0000000	40.0000000	0.1582300
290.0000000	45.0000000	0.1421400
290.0000000	50.0000000	0.1282200
290.0000000	55.0000000	0.1170500
290.0000000	60.0000000	0.1075900
290.0000000	65.0000000	0.0984600
290.0000000	70.0000000	0.0907500
290.0000000	75.0000000	0.0841100
290.0000000	80.0000000	0.0790900
290.0000000	85.0000000	0.0754400
290.0000000	90.0000000	0.0722300
290.0000000	95.0000000	0.0694400
290.0000000	100.0000000	0.0670100
290.0000000	105.0000000	0.0653300
290.0000000	110.0000000	0.0636900
290.0000000	115.0000000	0.0621100
290.0000000	120.0000000	0.0605700
290.0000000	125.0000000	0.0590600
290.0000000	130.0000000	0.0575400
290.0000000	135.0000000	0.0560300
290.0000000	140.0000000	0.0545400
290.0000000	145.0000000	0.0538000
290.0000000	150.0000000	0.0535800
290.0000000	155.0000000	0.0535800
290.0000000	160.0000000	0.0535800

295.0000000	30.0000000	0.1845800
295.0000000	35.0000000	0.1632000
295.0000000	40.0000000	0.1439400
295.0000000	45.0000000	0.1278500
295.0000000	50.0000000	0.1139400
295.0000000	55.0000000	0.1027700
295.0000000	60.0000000	0.0933100
295.0000000	65.0000000	0.0841700
295.0000000	70.0000000	0.0764700
295.0000000	75.0000000	0.0698300
295.0000000	80.0000000	0.0648000
295.0000000	85.0000000	0.0611500
295.0000000	90.0000000	0.0579400
295.0000000	95.0000000	0.0551500
295.0000000	100.0000000	0.0527200
295.0000000	105.0000000	0.0510500
295.0000000	110.0000000	0.0494100
295.0000000	115.0000000	0.0478300
295.0000000	120.0000000	0.0462900
295.0000000	125.0000000	0.0447700
295.0000000	130.0000000	0.0432600
295.0000000	135.0000000	0.0417500
295.0000000	140.0000000	0.0402600
295.0000000	145.0000000	0.0395200
295.0000000	150.0000000	0.0392900
295.0000000	155.0000000	0.0392900
295.0000000	160.0000000	0.0392900

300.0000000	30.0000000	0.1845800
300.0000000	35.0000000	0.1632000
300.0000000	40.0000000	0.1439400
300.0000000	45.0000000	0.1278500
300.0000000	50.0000000	0.1139400
300.0000000	55.0000000	0.1027700
300.0000000	60.0000000	0.0933100
300.0000000	65.0000000	0.0841700
300.0000000	70.0000000	0.0764700
300.0000000	75.0000000	0.0698300
300.0000000	80.0000000	0.0648000
300.0000000	85.0000000	0.0611500
300.0000000	90.0000000	0.0579400
300.0000000	95.0000000	0.0551500
300.0000000	100.0000000	0.0527200
300.0000000	105.0000000	0.0510500
300.0000000	110.0000000	0.0494100
300.0000000	115.0000000	0.0478300
300.0000000	120.0000000	0.0462900
300.0000000	125.0000000	0.0447700
300.0000000	130.0000000	0.0432600
300.0000000	135.0000000	0.0417500
300.0000000	140.0000000	0.0402600
300.0000000	145.0000000	0.0395200
300.0000000	150.0000000	0.0392900
300.0000000	155.0000000	0.0392900
300.0000000	160.0000000	0.0392900

305.0000000	30.0000000	0.1845800
305.0000000	35.0000000	0.1632000
305.0000000	40.0000000	0.1439400
305.0000000	45.0000000	0.1278500
305.0000000	50.0000000	0.1139400
305.0000000	55.0000000	0.1027700
305.0000000	60.0000000	0.0933100
305.0000000	65.0000000	0.0841700
305.0000000	70.0000000	0.0764700
305.0000000	75.0000000	0.0698300
305.0000000	80.0000000	0.0648000
305.0000000	85.0000000	0.0611500
305.0000000	90.0000000	0.0579400
305.0000000	95.0000000	0.0551500
305.0000000	100.0000000	0.0527200
305.0000000	105.0000000	0.0510500
305.0000000	110.0000000	0.0494100
305.0000000	115.0000000	0.0478300
305.0000000	120.0000000	0.0462900
305.0000000	125.0000000	0.0447700
305.0000000	130.0000000	0.0432600
305.0000000	135.0000000	0.0417500
305.0000000	140.0000000	0.0402600
305.0000000	145.0000000	0.0395200
305.0000000	150.0000000	0.0392900
305.0000000	155.0000000	0.0392900
305.0000000	160.0000000	0.0392900

310.0000000	30.0000000	0.1845800
310.0000000	35.0000000	0.1632000
310.0000000	40.0000000	0.1439400
310.0000000	45.0000000	0.1278500
310.0000000	50.0000000	0.1139400
310.0000000	55.0000000	0.1027700
310.0000000	60.0000000	0.0933100
310.0000000	65.0000000	0.0841700
310.0000000	70.0000000	0.0764700
310.0000000	75.0000000	0.0698300
310.0000000	80.0000000	0.0648000
310.0000000	85.0000000	0.0611500
310.0000000	90.0000000	0.0579400
310.0000000	95.0000000	0.0551500
310.0000000	100.0000000	0.0527200
310.0000000	105.0000000	0.0510500
310.0000000	110.0000000	0.0494100
310.0000000	115.0000000	0.0478300
310.0000000	120.0000000	0.0462900
310.0000000	125.0000000	0.0447700
310.0000000	130.0000000	0.0432600
310.0000000	135.0000000	0.0417500
310.0000000	140.0000000	0.0402600
310.0000000	145.0000000	0.0395200
310.0000000	150.0000000	0.0392900
310.0000000	155.0000000	0.0392900
310.0000000	160.0000000	0.0392900

315.0000000	30.0000000	0.1845800
315.0000000	35.0000000	0.1632000
315.0000000	40.0000000	0.1439400
315.0000000	45.0000000	0.1278500
315.0000000	50.0000000	0.1139400
315.0000000	55.0000000	0.1027700
315.0000000	60.0000000	0.0933100
315.0000000	65.0000000	0.0841700
315.0000000	70.0000000	0.0764700
315.0000000	75.0000000	0.0698300
315.0000000	80.0000000	0.0648000
315.0000000	85.0000000	0.0611500
315.0000000	90.0000000	0.0579400
315.0000000	95.0000000	0.0551500
315.0000000	100.0000000	0.0527200
315.0000000	105.0000000	0.0510500
315.0000000	110.0000000	0.0494100
315.0000000	115.0000000	0.0478300
315.0000000	120.0000000	0.0462900
315.0000000	125.0000000	0.0447700
315.0000000	130.0000000	0.0432600
315.0000000	135.0000000	0.0417500
315.0000000	140.0000000	0.0402600
315.0000000	145.0000000	0.0395200
315.0000000	150.0000000	0.0392900
315.0000000	155.0000000	0.0392900
315.0000000	160.0000000	0.0392900

320.0000000	30.0000000	0.1845800
320.0000000	35.0000000	0.1632000
320.0000000	40.0000000	0.1439400
320.0000000	45.0000000	0.1278500
320.0000000	50.0000000	0.1139400
320.0000000	55.0000000	0.1027700
320.0000000	60.0000000	0.0933100
320.0000000	65.0000000	0.0841700
320.0000000	70.0000000	0.0764700
320.0000000	75.0000000	0.0698300
320.0000000	80.0000000	0.0648000
320.0000000	85.0000000	0.0611500
320.0000000	90.0000000	0.0579400
320.0000000	95.0000000	0.0551500
320.0000000	100.0000000	0.0527200
320.0000000	105.0000000	0.0510500
320.0000000	110.0000000	0.0494100
320.0000000	115.0000000	0.0478300
320.0000000	120.0000000	0.0462900
320.0000000	125.0000000	0.0447700
320.0000000	130.0000000	0.0432600
320.0000000	135.0000000	0.0417500
320.0000000	140.0000000	0.0402600
320.0000000	145.0000000	0.0395200
320.0000000	150.0000000	0.0392900
320.0000000	155.0000000	0.0392900
320.0000000	160.0000000	0.0392900

325.0000000	30.0000000	0.1845800
325.0000000	35.0000000	0.1632000
325.0000000	40.0000000	0.1439400
325.0000000	45.0000000	0.1278500
325.0000000	50.0000000	0.1139400
325.0000000	55.0000000	0.1027700
325.0000000	60.0000000	0.0933100
325.0000000	65.0000000	0.0841700
325.0000000	70.0000000	0.0764700
325.0000000	75.0000000	0.0698300
325.0000000	80.0000000	0.0648000
325.0000000	85.0000000	0.0611500
325.0000000	90.0000000	0.0579400
325.0000000	95.0000000	0.0551500
325.0000000	100.0000000	0.0527200
325.0000000	105.0000000	0.0510500
325.0000000	110.0000000	0.0494100
325.0000000	115.0000000	0.0478300
325.0000000	120.0000000	0.0462900
325.0000000	125.0000000	0.0447700
325.0000000	130.0000000	0.0432600
325.0000000	135.0000000	0.0417500
325.0000000	140.0000000	0.0402600
325.0000000	145.0000000	0.0395200
325.0000000	150.0000000	0.0392900
325.0000000	155.0000000	0.0392900
325.0000000	160.0000000	0.0392900

330.0000000	30.0000000	0.1845800
330.0000000	35.0000000	0.1632000
330.0000000	40.0000000	0.1439400
330.0000000	45.0000000	0.1278500
330.0000000	50.0000000	0.1139400
330.0000000	55.0000000	0.1027700
330.0000000	60.0000000	0.0933100
330.0000000	65.0000000	0.0841700
330.0000000	70.0000000	0.0764700
330.0000000	75.0000000	0.0698300
330.0000000	80.0000000	0.0648000
330.0000000	85.0000000	0.0611500
330.0000000	90.0000000	0.0579400
330.0000000	95.0000000	0.0551500
330.0000000	100.0000000	0.0527200
330.0000000	105.0000000	0.0510500
330.0000000	110.0000000	0.0494100
330.0000000	115.0000000	0.0478300
330.0000000	120.0000000	0.0462900
330.0000000	125.0000000	0.0447700
330.0000000	130.0000000	0.0432600
330.0000000	135.0000000	0.0417500
330.0000000	140.0000000	0.0402600
330.0000000	145.0000000	0.0395200
330.0000000	150.0000000	0.0392900
330.0000000	155.0000000	0.0392900
330.0000000	160.0000000	0.0392900

335.0000000	30.0000000	0.1845800
335.0000000	35.0000000	0.1632000
335.0000000	40.0000000	0.1439400
335.0000000	45.0000000	0.1278500
335.0000000	50.0000000	0.1139400
335.0000000	55.0000000	0.1027700
335.0000000	60.0000000	0.0933100
335.0000000	65.0000000	0.0841700
335.0000000	70.0000000	0.0764700
335.0000000	75.0000000	0.0698300
335.0000000	80.0000000	0.0648000
335.0000000	85.0000000	0.0611500
335.0000000	90.0000000	0.0579400
335.0000000	95.0000000	0.0551500
335.0000000	100.0000000	0.0527200
335.0000000	105.0000000	0.0510500
335.0000000	110.0000000	0.0494100
335.0000000	115.0000000	0.0478300
335.0000000	120.0000000	0.0462900
335.0000000	125.0000000	0.0447700
335.0000000	130.0000000	0.0432600
335.0000000	135.0000000	0.0417500
335.0000000	140.0000000	0.0402600
335.0000000	145.0000000	0.0395200
335.0000000	150.0000000	0.0392900
335.0000000	155.0000000	0.0392900
335.0000000	160.0000000	0.0392900

340.0000000	30.0000000	0.1845800
340.0000000	35.0000000	0.1632000
340.0000000	40.0000000	0.1439400
340.0000000	45.0000000	0.1278500
340.0000000	50.0000000	0.1139400
340.0000000	55.0000000	0.1027700
340.0000000	60.0000000	0.0933100
340.0000000	65.0000000	0.0841700
340.0000000	70.0000000	0.0764700
340.0000000	75.0000000	0.0698300
340.0000000	80.0000000	0.0648000
340.0000000	85.0000000	0.0611500
340.0000000	90.0000000	0.0579400
340.0000000	95.0000000	0.0551500
340.0000000	100.0000000	0.0527200
340.0000000	105.0000000	0.0510500
340.0000000	110.0000000	0.0494100
340.0000000	115.0000000	0.0478300
340.0000000	120.0000000	0.0462900
340.0000000	125.0000000	0.0447700
340.0000000	130.0000000	0.0432600
340.0000000	135.0000000	0.0417500
340.0000000	140.0000000	0.0402600
340.0000000	145.0000000	0.0395200
340.0000000	150.0000000	0.0392900
340.0000000	155.0000000	0.0392900
340.0000000	160.0000000	0.0392900

345.0000000	30.0000000	0.1845800
345.0000000	35.0000000	0.1632000
345.0000000	40.0000000	0.1439400
345.0000000	45.0000000	0.1278500
345.0000000	50.0000000	0.1139400
345.0000000	55.0000000	0.1027700
345.0000000	60.0000000	0.0933100
345.0000000	65.0000000	0.0841700
345.0000000	70.0000000	0.0764700
345.0000000	75.0000000	0.0698300
345.0000000	80.0000000	0.0648000
345.0000000	85.0000000	0.0611500
345.0000000	90.0000000	0.0579400
345.0000000	95.0000000	0.0551500
345.0000000	100.0000000	0.0527200
345.0000000	105.0000000	0.0510500
345.0000000	110.0000000	0.0494100
345.0000000	115.0000000	0.0478300
345.0000000	120.0000000	0.0462900
345.0000000	125.0000000	0.0447700
345.0000000	130.0000000	0.0432600
345.0000000	135.0000000	0.0417500
345.0000000	140.0000000	0.0402600
345.0000000	145.0000000	0.0395200
345.0000000	150.0000000	0.0392900
345.0000000	155.0000000	0.0392900
345.0000000	160.0000000	0.0392900

350.0000000	30.0000000	0.1845800
350.0000000	35.0000000	0.1632000
350.0000000	40.0000000	0.1439400
350.0000000	45.0000000	0.1278500
350.0000000	50.0000000	0.1139400
350.0000000	55.0000000	0.1027700
350.0000000	60.0000000	0.0933100
350.0000000	65.0000000	0.0841700
350.0000000	70.0000000	0.0764700
350.0000000	75.0000000	0.0698300
350.0000000	80.0000000	0.0648000
350.0000000	85.0000000	0.0611500
350.0000000	90.0000000	0.0579400
350.0000000	95.0000000	0.0551500
350.0000000	100.0000000	0.0527200
350.0000000	105.0000000	0.0510500
350.0000000	110.0000000	0.0494100
350.0000000	115.0000000	0.0478300
350.0000000	120.0000000	0.0462900
350.0000000	125.0000000	0.0447700
350.0000000	130.0000000	0.0432600
350.0000000	135.0000000	0.0417500
350.0000000	140.0000000	0.0402600
350.0000000	145.0000000	0.0395200
350.0000000	150.0000000	0.0392900
350.0000000	155.0000000	0.0392900
350.0000000	160.0000000	0.0392900


==> plot_data/surface_reserve.dat <==
50.0000000	30.0000000	0.2530000
50.0000000	35.0000000	0.2688000
50.0000000	40.0000000	0.2846000
50.0000000	45.0000000	0.3004000
50.0000000	50.0000000	0.3162000
50.0000000	55.0000000	0.3320000
50.0000000	60.0000000	0.3478000
50.0000000	65.0000000	0.3641000
50.0000000	70.0000000	0.3804000
50.0000000	75.0000000	0.3967000
50.0000000	80.0000000	0.4130000
50.0000000	85.0000000	0.4293000
50.0000000	90.0000000	0.4456000
50.0000000	95.0000000	0.4619000
50.0000000	100.0000000	0.4782000
50.0000000	105.0000000	0.4982000
50.0000000	110.0000000	0.5182000
50.0000000	115.0000000	0.5382000
50.0000000	120.0000000	0.5582000
50.0000000	125.0000000	0.5782000
50.0000000	130.0000000	0.5982000
50.0000000	135.0000000	0.6182000
50.0000000	140.0000000	0.6382000
50.0000000	145.0000000	0.6587000
50.0000000	150.0000000	0.6792000
50.0000000	155.0000000	0.6997000
50.0000000	160.0000000	0.7202000

55.0000000	30.0000000	0.2688500
55.0000000	35.0000000	0.2846500
55.0000000	40.0000000	0.3004500
55.0000000	45.0000000	0.3162500
55.0000000	50.0000000	0.3320500
55.0000000	55.0000000	0.3478500
55.0000000	60.0000000	0.3636500
55.0000000	65.0000000	0.3799500
55.0000000	70.0000000	0.3962500
55.0000000	75.0000000	0.4125500
55.0000000	80.0000000	0.4288500
55.0000000	85.0000000	0.4451500
55.0000000	90.0000000	0.4614500
55.0000000	95.0000000	0.4777500
55.0000000	100.0000000	0.4940500
55.0000000	105.0000000	0.5140500
55.0000000	110.0000000	0.5340500
55.0000000	115.0000000	0.5540500
55.0000000	120.0000000	0.5740500
55.0000000	125.0000000	0.5940500
55.0000000	130.0000000	0.6140500
55.0000000	135.0000000	0.6340500
55.0000000	140.0000000	0.6540500
55.0000000	145.0000000	0.6745500
55.0000000	150.0000000	0.6950500
55.0000000	155.0000000	0.7155500
55.0000000	160.0000000	0.7360500

60.0000000	30.0000000	0.2847000
60.0000000	35.0000000	0.3005000
60.0000000	40.0000000	0.3163000
60.0000000	45.0000000	0.3321000
60.0000000	50.0000000	0.3479000
60.0000000	55.0000000	0.3637000
60.0000000	60.0000000	0.3795000
60.0000000	65.0000000	0.3958000
60.0000000	70.0000000	0.4121000
60.0000000	75.0000000	0.4284000
60.0000000	80.0000000	0.4447000
60.0000000	85.0000000	0.4610000
60.0000000	90.0000000	0.4773000
60.0000000	95.0000000	0.4936000
60.0000000	100.0000000	0.5099000
60.0000000	105.0000000	0.5299000
60.0000000	110.0000000	0.5499000
60.0000000	115.0000000	0.5699000
60.0000000	120.0000000	0.5899000
60.0000000	125.0000000	0.6099000
60.0000000	130.0000000	0.6299000
60.0000000	135.0000000	0.6499000
60.0000000	140.0000000	0.6699000
60.0000000	145.0000000	0.6904000
60.0000000	150.0000000	0.7109000
60.0000000	155.0000000	0.7314000
60.0000000	160.0000000	0.7519000

65.0000000	30.0000000	0.3006000
65.0000000	35.0000000	0.3164000
65.0000000	40.0000000	0.3322000
65.0000000	45.0000000	0.3480000
65.0000000	50.0000000	0.3638000
65.0000000	55.0000000	0.3796000
65.0000000	60.0000000	0.3954000
65.0000000	65.0000000	0.4117000
65.0000000	70.0000000	0.4280000
65.0000000	75.0000000	0.4443000
65.0000000	80.0000000	0.4606000
65.0000000	85.0000000	0.4769000
65.0000000	90.0000000	0.4932000
65.0000000	95.0000000	0.5095000
65.0000000	100.0000000	0.5258000
65.0000000	105.0000000	0.5458000
65.0000000	110.0000000	0.5658000
65.0000000	115.0000000	0.5858000
65.0000000	120.0000000	0.6058000
65.0000000	125.0000000	0.6258000
65.0000000	130.0000000	0.6458000
65.0000000	135.0000000	0.6658000
65.0000000	140.0000000	0.6858000
65.0000000	145.0000000	0.7063000
65.0000000	150.0000000	0.7268000
65.0000000	155.0000000	0.7473000
65.0000000	160.0000000	0.7678000

70.0000000	30.0000000	0.3165000
70.0000000	35.0000000	0.3323000
70.0000000	40.0000000	0.3481000
70.0000000	45.0000000	0.3639000
70.0000000	50.0000000	0.3797000
70.0000000	55.0000000	0.3955000
70.0000000	60.0000000	0.4113000
70.0000000	65.0000000	0.4276000
70.0000000	70.0000000	0.4439000
70.0000000	75.0000000	0.4602000
70.0000000	80.0000000	0.4765000
70.0000000	85.0000000	0.4928000
70.0000000	90.0000000	0.5091000
70.0000000	95.0000000	0.5254000
70.0000000	100.0000000	0.5417000
70.0000000	105.0000000	0.5617000
70.0000000	110.0000000	0.5817000
70.0000000	115.0000000	0.6017000
70.0000000	120.0000000	0.6217000
70.0000000	125.0000000	0.6417000
70.0000000	130.0000000	0.6617000
70.0000000	135.0000000	0.6817000
70.0000000	140.0000000	0.7017000
70.0000000	145.0000000	0.7222000
70.0000000	150.0000000	0.7427000
70.0000000	155.0000000	0.7632000
70.0000000	160.0000000	0.7837000

75.0000000	30.0000000	0.3324000
75.0000000	35.0000000	0.3482000
75.0000000	40.0000000	0.3640000
75.0000000	45.0000000	0.3798000
75.0000000	50.0000000	0.3956000
75.0000000	55.0000000	0.4114000
75.0000000	60.0000000	0.4272000
75.0000000	65.0000000	0.4435000
75.0000000	70.0000000	0.4598000
75.0000000	75.0000000	0.4761000
75.0000000	80.0000000	0.4924000
75.0000000	85.0000000	0.5087000
75.0000000	90.0000000	0.5250000
75.0000000	95.0000000	0.5413000
75.0000000	100.0000000	0.5576000
75.0000000	105.0000000	0.5776000
75.0000000	110.0000000	0.5976000
75.0000000	115.0000000	0.6176000
75.0000000	120.0000000	0.6376000
75.0000000	125.0000000	0.6576000
75.0000000	130.0000000	0.6776000
75.0000000	135.0000000	0.6976000
75.0000000	140.0000000	0.7176000
75.0000000	145.0000000	0.7381000
75.0000000	150.0000000	0.7586000
75.0000000	155.0000000	0.7791000
75.0000000	160.0000000	0.7996000

80.0000000	30.0000000	0.3483000
80.0000000	35.0000000	0.3641000
80.0000000	40.0000000	0.3799000
80.0000000	45.0000000	0.3957000
80.0000000	50.0000000	0.4115000
80.0000000	55.0000000	0.4273000
80.0000000	60.0000000	0.4431000
80.0000000	65.0000000	0.4594000
80.0000000	70.0000000	0.4757000
80.0000000	75.0000000	0.4920000
80.0000000	80.0000000	0.5083000
80.0000000	85.0000000	0.5246000
80.0000000	90.0000000	0.5409000
80.0000000	95.0000000	0.5572000
80.0000000	100.0000000	0.5735000
80.0000000	105.0000000	0.5935000
80.0000000	110.0000000	0.6135000
80.0000000	115.0000000	0.6335000
80.0000000	120.0000000	0.6535000
80.0000000	125.0000000	0.6735000
80.0000000	130.0000000	0.6935000
80.0000000	135.0000000	0.7135000
80.0000000	140.0000000	0.7335000
80.0000000	145.0000000	0.7540000
80.0000000	150.0000000	0.7745000
80.0000000	155.0000000	0.7950000
80.0000000	160.0000000	0.8155000

85.0000000	30.0000000	0.3642000
85.0000000	35.0000000	0.3800000
85.0000000	40.0000000	0.3958000
85.0000000	45.0000000	0.4116000
85.0000000	50.0000000	0.4274000
85.0000000	55.0000000	0.4432000
85.0000000	60.0000000	0.4590000
85.0000000	65.0000000	0.4753000
85.0000000	70.0000000	0.4916000
85.0000000	75.0000000	0.5079000
85.0000000	80.0000000	0.5242000
85.0000000	85.0000000	0.5405000
85.0000000	90.0000000	0.5568000
85.0000000	95.0000000	0.5731000
85.0000000	100.0000000	0.5894000
85.0000000	105.0000000	0.6094000
85.0000000	110.0000000	0.6294000
85.0000000	115.0000000	0.6494000
85.0000000	120.0000000	0.6694000
85.0000000	125.0000000	0.6894000
85.0000000	130.0000000	0.7094000
85.0000000	135.0000000	0.7294000
85.0000000	140.0000000	0.7494000
85.0000000	145.0000000	0.7699000
85.0000000	150.0000000	0.7904000
85.0000000	155.0000000	0.8109000
85.0000000	160.0000000	0.8314000

90.0000000	30.0000000	0.3801000
90.0000000	35.0000000	0.3959000
90.0000000	40.0000000	0.4117000
90.0000000	45.0000000	0.4275000
90.0000000	50.0000000	0.4433000
90.0000000	55.0000000	0.4591000
90.0000000	60.0000000	0.4749000
90.0000000	65.0000000	0.4912000
90.0000000	70.0000000	0.5075000
90.0000000	75.0000000	0.5238000
90.0000000	80.0000000	0.5401000
90.0000000	85.0000000	0.5564000
90.0000000	90.0000000	0.5727000
90.0000000	95.0000000	0.5890000
90.0000000	100.0000000	0.6053000
90.0000000	105.0000000	0.6253000
90.0000000	110.0000000	0.6453000
90.0000000	115.0000000	0.6653000
90.0000000	120.0000000	0.6853000
90.0000000	125.0000000	0.7053000
90.0000000	130.0000000	0.7253000
90.0000000	135.0000000	0.7453000
90.0000000	140.0000000	0.7653000
90.0000000	145.0000000	0.7858000
90.0000000	150.0000000	0.8063000
90.0000000	155.0000000	0.8268000
90.0000000	160.0000000	0.8473000

95.0000000	30.0000000	0.3960000
95.0000000	35.0000000	0.4118000
95.0000000	40.0000000	0.4276000
95.0000000	45.0000000	0.4434000
95.0000000	50.0000000	0.4592000
95.0000000	55.0000000	0.4750000
95.0000000	60.0000000	0.4908000
95.0000000	65.0000000	0.5071000
95.0000000	70.0000000	0.5234000
95.0000000	75.0000000	0.5397000
95.0000000	80.0000000	0.5560000
95.0000000	85.0000000	0.5723000
95.0000000	90.0000000	0.5886000
95.0000000	95.0000000	0.6049000
95.0000000	100.0000000	0.6212000
95.0000000	105.0000000	0.6412000
95.0000000	110.0000000	0.6612000
95.0000000	115.0000000	0.6812000
95.0000000	120.0000000	0.7012000
95.0000000	125.0000000	0.7212000
95.0000000	130.0000000	0.7412000
95.0000000	135.0000000	0.7612000
95.0000000	140.0000000	0.7812000
95.0000000	145.0000000	0.8017000
95.0000000	150.0000000	0.8222000
95.0000000	155.0000000	0.8427000
95.0000000	160.0000000	0.8632000

100.0000000	30.0000000	0.4119000
100.0000000	35.0000000	0.4277000
100.0000000	40.0000000	0.4435000
100.0000000	45.0000000	0.4593000
100.0000000	50.0000000	0.4751000
100.0000000	55.0000000	0.4909000
100.0000000	60.0000000	0.5067000
100.0000000	65.0000000	0.5230000
100.0000000	70.0000000	0.5393000
100.0000000	75.0000000	0.5556000
100.0000000	80.0000000	0.5719000
100.0000000	85.0000000	0.5882000
100.0000000	90.0000000	0.6045000
100.0000000	95.0000000	0.6208000
100.0000000	100.0000000	0.6371000
100.0000000	105.0000000	0.6571000
100.0000000	110.0000000	0.6771000
100.0000000	115.0000000	0.6971000
100.0000000	120.0000000	0.7171000
100.0000000	125.0000000	0.7371000
100.0000000	130.0000000	0.7571000
100.0000000	135.0000000	0.7771000
100.0000000	140.0000000	0.7971000
100.0000000	145.0000000	0.8176000
100.0000000	150.0000000	0.8381000
100.0000000	155.0000000	0.8586000
100.0000000	160.0000000	0.8791000

105.0000000	30.0000000	0.4278000
105.0000000	35.0000000	0.4436000
105.0000000	40.0000000	0.4594000
105.0000000	45.0000000	0.4752000
105.0000000	50.0000000	0.4910000
105.0000000	55.0000000	0.5068000
105.0000000	60.0000000	0.5226000
105.0000000	65.0000000	0.5389000
105.0000000	70.0000000	0.5552000
105.0000000	75.0000000	0.5715000
105.0000000	80.0000000	0.5878000
105.0000000	85.0000000	0.6041000
105.0000000	90.0000000	0.6204000
105.0000000	95.0000000	0.6367000
105.0000000	100.0000000	0.6530000
105.0000000	105.0000000	0.6730000
105.0000000	110.0000000	0.6930000
105.0000000	115.0000000	0.7130000
105.0000000	120.0000000	0.7330000
105.0000000	125.0000000	0.7530000
105.0000000	130.0000000	0.7730000
105.0000000	135.0000000	0.7930000
105.0000000	140.0000000	0.8130000
105.0000000	145.0000000	0.8335000
105.0000000	150.0000000	0.8540000
105.0000000	155.0000000	0.8745000
105.0000000	160.0000000	0.8950000

110.0000000	30.0000000	0.4437000
110.0000000	35.0000000	0.4595000
110.0000000	40.0000000	0.4753000
110.0000000	45.0000000	0.4911000
110.0000000	50.0000000	0.5069000
110.0000000	55.0000000	0.5227000
110.0000000	60.0000000	0.5385000
110.0000000	65.0000000	0.5548000
110.0000000	70.0000000	0.5711000
110.0000000	75.0000000	0.5874000
110.0000000	80.0000000	0.6037000
110.0000000	85.0000000	0.6200000
110.0000000	90.0000000	0.6363000
110.0000000	95.0000000	0.6526000
110.0000000	100.0000000	0.6689000
110.0000000	105.0000000	0.6889000
110.0000000	110.0000000	0.7089000
110.0000000	115.0000000	0.7289000
110.0000000	120.0000000	0.7489000
110.0000000	125.0000000	0.7689000
110.0000000	130.0000000	0.7889000
110.0000000	135.0000000	0.8089000
110.0000000	140.0000000	0.8289000
110.0000000	145.0000000	0.8494000
110.0000000	150.0000000	0.8699000
110.0000000	155.0000000	0.8904000
110.0000000	160.0000000	0.9109000

115.0000000	30.0000000	0.4596000
115.0000000	35.0000000	0.4754000
115.0000000	40.0000000	0.4912000
115.0000000	45.0000000	0.5070000
115.0000000	50.0000000	0.5228000
115.0000000	55.0000000	0.5386000
115.0000000	60.0000000	0.5544000
115.0000000	65.0000000	0.5707000
115.0000000	70.0000000	0.5870000
115.0000000	75.0000000	0.6033000
115.0000000	80.0000000	0.6196000
115.0000000	85.0000000	0.6359000
115.0000000	90.0000000	0.6522000
115.0000000	95.0000000	0.6685000
115.0000000	100.0000000	0.6848000
115.0000000	105.0000000	0.7048000
115.0000000	110.0000000	0.7248000
115.0000000	115.0000000	0.7448000
115.0000000	120.0000000	0.7648000
115.0000000	125.0000000	0.7848000
115.0000000	130.0000000	0.8048000
115.0000000	135.0000000	0.8248000
115.0000000	140.0000000	0.8448000
115.0000000	145.0000000	0.8653000
115.0000000	150.0000000	0.8858000
115.0000000	155.0000000	0.9063000
115.0000000	160.0000000	0.9268000

120.0000000	30.0000000	0.4755000
120.0000000	35.0000000	0.4913000
120.0000000	40.0000000	0.5071000
120.0000000	45.0000000	0.5229000
120.0000000	50.0000000	0.5387000
120.0000000	55.0000000	0.5545000
120.0000000	60.0000000	0.5703000
120.0000000	65.0000000	0.5866000
120.0000000	70.0000000	0.6029000
120.0000000	75.0000000	0.6192000
120.0000000	80.0000000	0.6355000
120.0000000	85.0000000	0.6518000
120.0000000	90.0000000	0.6681000
120.0000000	95.0000000	0.6844000
120.0000000	100.0000000	0.7007000
120.0000000	105.0000000	0.7207000
120.0000000	110.0000000	0.7407000
120.0000000	115.0000000	0.7607000
120.0000000	120.0000000	0.7807000
120.0000000	125.0000000	0.8007000
120.0000000	130.0000000	0.8207000
120.0000000	135.0000000	0.8407000
120.0000000	140.0000000	0.8607000
120.0000000	145.0000000	0.8812000
120.0000000	150.0000000	0.9017000
120.0000000	155.0000000	0.9222000
120.0000000	160.0000000	0.9427000

125.0000000	30.0000000	0.4918500
125.0000000	35.0000000	0.5076500
125.0000000	40.0000000	0.5234500
125.0000000	45.0000000	0.5392500
125.0000000	50.0000000	0.5550500
125.0000000	55.0000000	0.5708500
125.0000000	60.0000000	0.5866500
125.0000000	65.0000000	0.6029500
125.0000000	70.0000000	0.6192500
125.0000000	75.0000000	0.6355500
125.0000000	80.0000000	0.6518500
125.0000000	85.0000000	0.6681500
125.0000000	90.0000000	0.6844500
125.0000000	95.0000000	0.7007500
125.0000000	100.0000000	0.7170500
125.0000000	105.0000000	0.7370500
125.0000000	110.0000000	0.7570500
125.0000000	115.0000000	0.7770500
125.0000000	120.0000000	0.7970500
125.0000000	125.0000000	0.8170500
125.0000000	130.0000000	0.8370500
125.0000000	135.0000000	0.8570500
125.0000000	140.0000000	0.8770500
125.0000000	145.0000000	0.8975500
125.0000000	150.0000000	0.9180500
125.0000000	155.0000000	0.9385500
125.0000000	160.0000000	0.9590500

130.0000000	30.0000000	0.5082000
130.0000000	35.0000000	0.5240000
130.0000000	40.0000000	0.5398000
130.0000000	45.0000000	0.5556000
130.0000000	50.0000000	0.5714000
130.0000000	55.0000000	0.5872000
130.0000000	60.0000000	0.6030000
130.0000000	65.0000000	0.6193000
130.0000000	70.0000000	0.6356000
130.0000000	75.0000000	0.6519000
130.0000000	80.0000000	0.6682000
130.0000000	85.0000000	0.6845000
130.0000000	90.0000000	0.7008000
130.0000000	95.0000000	0.7171000
130.0000000	100.0000000	0.7334000
130.0000000	105.0000000	0.7534000
130.0000000	110.0000000	0.7734000
130.0000000	115.0000000	0.7934000
130.0000000	120.0000000	0.8134000
130.0000000	125.0000000	0.8334000
130.0000000	130.0000000	0.8534000
130.0000000	135.0000000	0.8734000
130.0000000	140.0000000	0.8934000
130.0000000	145.0000000	0.9139000
130.0000000	150.0000000	0.9344000
130.0000000	155.0000000	0.9549000
130.0000000	160.0000000	0.9754000

135.0000000	30.0000000	0.5245500
135.0000000	35.0000000	0.5403500
135.0000000	40.0000000	0.5561500
135.0000000	45.0000000	0.5719500
135.0000000	50.0000000	0.5877500
135.0000000	55.0000000	0.6035500
135.0000000	60.0000000	0.6193500
135.0000000	65.0000000	0.6356500
135.0000000	70.0000000	0.6519500
135.0000000	75.0000000	0.6682500
135.0000000	80.0000000	0.6845500
135.0000000	85.0000000	0.7008500
135.0000000	90.0000000	0.7171500
135.0000000	95.0000000	0.7334500
135.0000000	100.0000000	0.7497500
135.0000000	105.0000000	0.7697500
135.0000000	110.0000000	0.7897500
135.0000000	115.0000000	0.8097500
135.0000000	120.0000000	0.8297500
135.0000000	125.0000000	0.8497500
135.0000000	130.0000000	0.8697500
135.0000000	135.0000000	0.8897500
135.0000000	140.0000000	0.9097500
135.0000000	145.0000000	0.9302500
135.0000000	150.0000000	0.9507500
135.0000000	155.0000000	0.9712500
135.0000000	160.0000000	0.9917500

140.0000000	30.0000000	0.5409000
140.0000000	35.0000000	0.5567000
140.0000000	40.0000000	0.5725000
140.0000000	45.0000000	0.5883000
140.0000000	50.0000000	0.6041000
140.0000000	55.0000000	0.6199000
140.0000000	60.0000000	0.6357000
140.0000000	65.0000000	0.6520000
140.0000000	70.0000000	0.6683000
140.0000000	75.0000000	0.6846000
140.0000000	80.0000000	0.7009000
140.0000000	85.0000000	0.7172000
140.0000000	90.0000000	0.7335000
140.0000000	95.0000000	0.7498000
140.0000000	100.0000000	0.7661000
140.0000000	105.0000000	0.7861000
140.0000000	110.0000000	0.8061000
140.0000000	115.0000000	0.8261000
140.0000000	120.0000000	0.8461000
140.0000000	125.0000000	0.8661000
140.0000000	130.0000000	0.8861000
140.0000000	135.0000000	0.9061000
140.0000000	140.0000000	0.9261000
140.0000000	145.0000000	0.9466000
140.0000000	150.0000000	0.9671000
140.0000000	155.0000000	0.9876000
140.0000000	160.0000000	1.0081000

145.0000000	30.0000000	0.5572500
145.0000000	35.0000000	0.5730500
145.0000000	40.0000000	0.5888500
145.0000000	45.0000000	0.6046500
145.0000000	50.0000000	0.6204500
145.0000000	55.0000000	0.6362500
145.0000000	60.0000000	0.6520500
145.0000000	65.0000000	0.6683500
145.0000000	70.0000000	0.6846500
145.0000000	75.0000000	0.7009500
145.0000000	80.0000000	0.7172500
145.0000000	85.0000000	0.7335500
145.0000000	90.0000000	0.7498500
145.0000000	95.0000000	0.7661500
145.0000000	100.0000000	0.7824500
145.0000000	105.0000000	0.8024500
145.0000000	110.0000000	0.8224500
145.0000000	115.0000000	0.8424500
145.0000000	120.0000000	0.8624500
145.0000000	125.0000000	0.8824500
145.0000000	130.0000000	0.9024500
145.0000000	135.0000000	0.9224500
145.0000000	140.0000000	0.9424500
145.0000000	145.0000000	0.9629500
145.0000000	150.0000000	0.9834500
145.0000000	155.0000000	1.0039500
145.0000000	160.0000000	1.0244500

150.0000000	30.0000000	0.5736000
150.0000000	35.0000000	0.5894000
150.0000000	40.0000000	0.6052000
150.0000000	45.0000000	0.6210000
150.0000000	50.0000000	0.6368000
150.0000000	55.0000000	0.6526000
150.0000000	60.0000000	0.6684000
150.0000000	65.0000000	0.6847000
150.0000000	70.0000000	0.7010000
150.0000000	75.0000000	0.7173000
150.0000000	80.0000000	0.7336000
150.0000000	85.0000000	0.7499000
150.0000000	90.0000000	0.7662000
150.0000000	95.0000000	0.7825000
150.0000000	100.0000000	0.7988000
150.0000000	105.0000000	0.8188000
150.0000000	110.0000000	0.8388000
150.0000000	115.0000000	0.8588000
150.0000000	120.0000000	0.8788000
150.0000000	125.0000000	0.8988000
150.0000000	130.0000000	0.9188000
150.0000000	135.0000000	0.9388000
150.0000000	140.0000000	0.9588000
150.0000000	145.0000000	0.9793000
150.0000000	150.0000000	0.9998000
150.0000000	155.0000000	1.0203000
150.0000000	160.0000000	1.0408000

155.0000000	30.0000000	0.5899500
155.0000000	35.0000000	0.6057500
155.0000000	40.0000000	0.6215500
155.0000000	45.0000000	0.6373500
155.0000000	50.0000000	0.6531500
155.0000000	55.0000000	0.6689500
155.0000000	60.0000000	0.6847500
155.0000000	65.0000000	0.7010500
155.0000000	70.0000000	0.7173500
155.0000000	75.0000000	0.7336500
155.0000000	80.0000000	0.7499500
155.0000000	85.0000000	0.7662500
155.0000000	90.0000000	0.7825500
155.0000000	95.0000000	0.7988500
155.0000000	100.0000000	0.8151500
155.0000000	105.0000000	0.8351500
155.0000000	110.0000000	0.8551500
155.0000000	115.0000000	0.8751500
155.0000000	120.0000000	0.8951500
155.0000000	125.0000000	0.9151500
155.0000000	130.0000000	0.9351500
155.0000000	135.0000000	0.9551500
155.0000000	140.0000000	0.9751500
155.0000000	145.0000000	0.9956500
155.0000000	150.0000000	1.0161500
155.0000000	155.0000000	1.0366500
155.0000000	160.0000000	1.0571500

160.0000000	30.0000000	0.6063000
160.0000000	35.0000000	0.6221000
160.0000000	40.0000000	0.6379000
160.0000000	45.0000000	0.6537000
160.0000000	50.0000000	0.6695000
160.0000000	55.0000000	0.6853000
160.0000000	60.0000000	0.7011000
160.0000000	65.0000000	0.7174000
160.0000000	70.0000000	0.7337000
160.0000000	75.0000000	0.7500000
160.0000000	80.0000000	0.7663000
160.0000000	85.0000000	0.7826000
160.0000000	90.0000000	0.7989000
160.0000000	95.0000000	0.8152000
160.0000000	100.0000000	0.8315000
160.0000000	105.0000000	0.8515000
160.0000000	110.0000000	0.8715000
160.0000000	115.0000000	0.8915000
160.0000000	120.0000000	0.9115000
160.0000000	125.0000000	0.9315000
160.0000000	130.0000000	0.9515000
160.0000000	135.0000000	0.9715000
160.0000000	140.0000000	0.9915000
160.0000000	145.0000000	1.0120000
160.0000000	150.0000000	1.0325000
160.0000000	155.0000000	1.0530000
160.0000000	160.0000000	1.0735000

165.0000000	30.0000000	0.6263000
165.0000000	35.0000000	0.6421000
165.0000000	40.0000000	0.6579000
165.0000000	45.0000000	0.6737000
165.0000000	50.0000000	0.6895000
165.0000000	55.0000000	0.7053000
165.0000000	60.0000000	0.7211000
165.0000000	65.0000000	0.7374000
165.0000000	70.0000000	0.7537000
165.0000000	75.0000000	0.7700000
165.0000000	80.0000000	0.7863000
165.0000000	85.0000000	0.8026000
165.0000000	90.0000000	0.8189000
165.0000000	95.0000000	0.8352000
165.0000000	100.0000000	0.8515000
165.0000000	105.0000000	0.8715000
165.0000000	110.0000000	0.8915000
165.0000000	115.0000000	0.9115000
165.0000000	120.0000000	0.9315000
165.0000000	125.0000000	0.9515000
165.0000000	130.0000000	0.9715000
165.0000000	135.0000000	0.9915000
165.0000000	140.0000000	1.0115000
165.0000000	145.0000000	1.0320000
165.0000000	150.0000000	1.0525000
165.0000000	155.0000000	1.0730000
165.0000000	160.0000000	1.0935000

170.0000000	30.0000000	0.6463000
170.0000000	35.0000000	0.6621000
170.0000000	40.0000000	0.6779000
170.0000000	45.0000000	0.6937000
170.0000000	50.0000000	0.7095000
170.0000000	55.0000000	0.7253000
170.0000000	60.0000000	0.7411000
170.0000000	65.0000000	0.7574000
170.0000000	70.0000000	0.7737000
170.0000000	75.0000000	0.7900000
170.0000000	80.0000000	0.8063000
170.0000000	85.0000000	0.8226000
170.0000000	90.0000000	0.8389000
170.0000000	95.0000000	0.8552000
170.0000000	100.0000000	0.8715000
170.0000000	105.0000000	0.8915000
170.0000000	110.0000000	0.9115000
170.0000000	115.0000000	0.9315000
170.0000000	120.0000000	0.9515000
170.0000000	125.0000000	0.9715000
170.0000000	130.0000000	0.9915000
170.0000000	135.0000000	1.0115000
170.0000000	140.0000000	1.0315000
170.0000000	145.0000000	1.0520000
170.0000000	150.0000000	1.0725000
170.0000000	155.0000000	1.0930000
170.0000000	160.0000000	1.1135000

175.0000000	30.0000000	0.6663000
175.0000000	35.0000000	0.6821000
175.0000000	40.0000000	0.6979000
175.0000000	45.0000000	0.7137000
175.0000000	50.0000000	0.7295000
175.0000000	55.0000000	0.7453000
175.0000000	60.0000000	0.7611000
175.0000000	65.0000000	0.7774000
175.0000000	70.0000000	0.7937000
175.0000000	75.0000000	0.8100000
175.0000000	80.0000000	0.8263000
175.0000000	85.0000000	0.8426000
175.0000000	90.0000000	0.8589000
175.0000000	95.0000000	0.8752000
175.0000000	100.0000000	0.8915000
175.0000000	105.0000000	0.9115000
175.0000000	110.0000000	0.9315000
175.0000000	115.0000000	0.9515000
175.0000000	120.0000000	0.9715000
175.0000000	125.0000000	0.9915000
175.0000000	130.0000000	1.0115000
175.0000000	135.0000000	1.0315000
175.0000000	140.0000000	1.0515000
175.0000000	145.0000000	1.0720000
175.0000000	150.0000000	1.0925000
175.0000000	155.0000000	1.1130000
175.0000000	160.0000000	1.1335000

180.0000000	30.0000000	0.6863000
180.0000000	35.0000000	0.7021000
180.0000000	40.0000000	0.7179000
180.0000000	45.0000000	0.7337000
180.0000000	50.0000000	0.7495000
180.0000000	55.0000000	0.7653000
180.0000000	60.0000000	0.7811000
180.0000000	65.0000000	0.7974000
180.0000000	70.0000000	0.8137000
180.0000000	75.0000000	0.8300000
180.0000000	80.0000000	0.8463000
180.0000000	85.0000000	0.8626000
180.0000000	90.0000000	0.8789000
180.0000000	95.0000000	0.8952000
180.0000000	100.0000000	0.9115000
180.0000000	105.0000000	0.9315000
180.0000000	110.0000000	0.9515000
180.0000000	115.0000000	0.9715000
180.0000000	120.0000000	0.9915000
180.0000000	125.0000000	1.0115000
180.0000000	130.0000000	1.0315000
180.0000000	135.0000000	1.0515000
180.0000000	140.0000000	1.0715000
180.0000000	145.0000000	1.0920000
180.0000000	150.0000000	1.1125000
180.0000000	155.0000000	1.1330000
180.0000000	160.0000000	1.1535000

185.0000000	30.0000000	0.7063000
185.0000000	35.0000000	0.7221000
185.0000000	40.0000000	0.7379000
185.0000000	45.0000000	0.7537000
185.0000000	50.0000000	0.7695000
185.0000000	55.0000000	0.7853000
185.0000000	60.0000000	0.8011000
185.0000000	65.0000000	0.8174000
185.0000000	70.0000000	0.8337000
185.0000000	75.0000000	0.8500000
185.0000000	80.0000000	0.8663000
185.0000000	85.0000000	0.8826000
185.0000000	90.0000000	0.8989000
185.0000000	95.0000000	0.9152000
185.0000000	100.0000000	0.9315000
185.0000000	105.0000000	0.9515000
185.0000000	110.0000000	0.9715000
185.0000000	115.0000000	0.9915000
185.0000000	120.0000000	1.0115000
185.0000000	125.0000000	1.0315000
185.0000000	130.0000000	1.0515000
185.0000000	135.0000000	1.0715000
185.0000000	140.0000000	1.0915000
185.0000000	145.0000000	1.1120000
185.0000000	150.0000000	1.1325000
185.0000000	155.0000000	1.1530000
185.0000000	160.0000000	1.1735000

190.0000000	30.0000000	0.7263000
190.0000000	35.0000000	0.7421000
190.0000000	40.0000000	0.7579000
190.0000000	45.0000000	0.7737000
190.0000000	50.0000000	0.7895000
190.0000000	55.0000000	0.8053000
190.0000000	60.0000000	0.8211000
190.0000000	65.0000000	0.8374000
190.0000000	70.0000000	0.8537000
190.0000000	75.0000000	0.8700000
190.0000000	80.0000000	0.8863000
190.0000000	85.0000000	0.9026000
190.0000000	90.0000000	0.9189000
190.0000000	95.0000000	0.9352000
190.0000000	100.0000000	0.9515000
190.0000000	105.0000000	0.9715000
190.0000000	110.0000000	0.9915000
190.0000000	115.0000000	1.0115000
190.0000000	120.0000000	1.0315000
190.0000000	125.0000000	1.0515000
190.0000000	130.0000000	1.0715000
190.0000000	135.0000000	1.0915000
190.0000000	140.0000000	1.1115000
190.0000000	145.0000000	1.1320000
190.0000000	150.0000000	1.1525000
190.0000000	155.0000000	1.1730000
190.0000000	160.0000000	1.1935000

195.0000000	30.0000000	0.7463000
195.0000000	35.0000000	0.7621000
195.0000000	40.0000000	0.7779000
195.0000000	45.0000000	0.7937000
195.0000000	50.0000000	0.8095000
195.0000000	55.0000000	0.8253000
195.0000000	60.0000000	0.8411000
195.0000000	65.0000000	0.8574000
195.0000000	70.0000000	0.8737000
195.0000000	75.0000000	0.8900000
195.0000000	80.0000000	0.9063000
195.0000000	85.0000000	0.9226000
195.0000000	90.0000000	0.9389000
195.0000000	95.0000000	0.9552000
195.0000000	100.0000000	0.9715000
195.0000000	105.0000000	0.9915000
195.0000000	110.0000000	1.0115000
195.0000000	115.0000000	1.0315000
195.0000000	120.0000000	1.0515000
195.0000000	125.0000000	1.0715000
195.0000000	130.0000000	1.0915000
195.0000000	135.0000000	1.1115000
195.0000000	140.0000000	1.1315000
195.0000000	145.0000000	1.1520000
195.0000000	150.0000000	1.1725000
195.0000000	155.0000000	1.1930000
195.0000000	160.0000000	1.2135000

200.0000000	30.0000000	0.7663000
200.0000000	35.0000000	0.7821000
200.0000000	40.0000000	0.7979000
200.0000000	45.0000000	0.8137000
200.0000000	50.0000000	0.8295000
200.0000000	55.0000000	0.8453000
200.0000000	60.0000000	0.8611000
200.0000000	65.0000000	0.8774000
200.0000000	70.0000000	0.8937000
200.0000000	75.0000000	0.9100000
200.0000000	80.0000000	0.9263000
200.0000000	85.0000000	0.9426000
200.0000000	90.0000000	0.9589000
200.0000000	95.0000000	0.9752000
200.0000000	100.0000000	0.9915000
200.0000000	105.0000000	1.0115000
200.0000000	110.0000000	1.0315000
200.0000000	115.0000000	1.0515000
200.0000000	120.0000000	1.0715000
200.0000000	125.0000000	1.0915000
200.0000000	130.0000000	1.1115000
200.0000000	135.0000000	1.1315000
200.0000000	140.0000000	1.1515000
200.0000000	145.0000000	1.1720000
200.0000000	150.0000000	1.1925000
200.0000000	155.0000000	1.2130000
200.0000000	160.0000000	1.2335000

205.0000000	30.0000000	0.7868000
205.0000000	35.0000000	0.8026000
205.0000000	40.0000000	0.8184000
205.0000000	45.0000000	0.8342000
205.0000000	50.0000000	0.8500000
205.0000000	55.0000000	0.8658000
205.0000000	60.0000000	0.8816000
205.0000000	65.0000000	0.8979000
205.0000000	70.0000000	0.9142000
205.0000000	75.0000000	0.9305000
205.0000000	80.0000000	0.9468000
205.0000000	85.0000000	0.9631000
205.0000000	90.0000000	0.9794000
205.0000000	95.0000000	0.9957000
205.0000000	100.0000000	1.0120000
205.0000000	105.0000000	1.0320000
205.0000000	110.0000000	1.0520000
205.0000000	115.0000000	1.0720000
205.0000000	120.0000000	1.0920000
205.0000000	125.0000000	1.1120000
205.0000000	130.0000000	1.1320000
205.0000000	135.0000000	1.1520000
205.0000000	140.0000000	1.1720000
205.0000000	145.0000000	1.1925000
205.0000000	150.0000000	1.2130000
205.0000000	155.0000000	1.2335000
205.0000000	160.0000000	1.2540000

210.0000000	30.0000000	0.8073000
210.0000000	35.0000000	0.8231000
210.0000000	40.0000000	0.8389000
210.0000000	45.0000000	0.8547000
210.0000000	50.0000000	0.8705000
210.0000000	55.0000000	0.8863000
210.0000000	60.0000000	0.9021000
210.0000000	65.0000000	0.9184000
210.0000000	70.0000000	0.9347000
210.0000000	75.0000000	0.9510000
210.0000000	80.0000000	0.9673000
210.0000000	85.0000000	0.9836000
210.0000000	90.0000000	0.9999000
210.0000000	95.0000000	1.0162000
210.0000000	100.0000000	1.0325000
210.0000000	105.0000000	1.0525000
210.0000000	110.0000000	1.0725000
210.0000000	115.0000000	1.0925000
210.0000000	120.0000000	1.1125000
210.0000000	125.0000000	1.1325000
210.0000000	130.0000000	1.1525000
210.0000000	135.0000000	1.1725000
210.0000000	140.0000000	1.1925000
210.0000000	145.0000000	1.2130000
210.0000000	150.0000000	1.2335000
210.0000000	155.0000000	1.2540000
210.0000000	160.0000000	1.2745000

215.0000000	30.0000000	0.8278000
215.0000000	35.0000000	0.8436000
215.0000000	40.0000000	0.8594000
215.0000000	45.0000000	0.8752000
215.0000000	50.0000000	0.8910000
215.0000000	55.0000000	0.9068000
215.0000000	60.0000000	0.9226000
215.0000000	65.0000000	0.9389000
215.0000000	70.0000000	0.9552000
215.0000000	75.0000000	0.9715000
215.0000000	80.0000000	0.9878000
215.0000000	85.0000000	1.0041000
215.0000000	90.0000000	1.0204000
215.0000000	95.0000000	1.0367000
215.0000000	100.0000000	1.0530000
215.0000000	105.0000000	1.0730000
215.0000000	110.0000000	1.0930000
215.0000000	115.0000000	1.1130000
215.0000000	120.0000000	1.1330000
215.0000000	125.0000000	1.1530000
215.0000000	130.0000000	1.1730000
215.0000000	135.0000000	1.1930000
215.0000000	140.0000000	1.2130000
215.0000000	145.0000000	1.2335000
215.0000000	150.0000000	1.2540000
215.0000000	155.0000000	1.2745000
215.0000000	160.0000000	1.2950000

220.0000000	30.0000000	0.8483000
220.0000000	35.0000000	0.8641000
220.0000000	40.0000000	0.8799000
220.0000000	45.0000000	0.8957000
220.0000000	50.0000000	0.9115000
220.0000000	55.0000000	0.9273000
220.0000000	60.0000000	0.9431000
220.0000000	65.0000000	0.9594000
220.0000000	70.0000000	0.9757000
220.0000000	75.0000000	0.9920000
220.0000000	80.0000000	1.0083000
220.0000000	85.0000000	1.0246000
220.0000000	90.0000000	1.0409000
220.0000000	95.0000000	1.0572000
220.0000000	100.0000000	1.0735000
220.0000000	105.0000000	1.0935000
220.0000000	110.0000000	1.1135000
220.0000000	115.0000000	1.1335000
220.0000000	120.0000000	1.1535000
220.0000000	125.0000000	1.1735000
220.0000000	130.0000000	1.1935000
220.0000000	135.0000000	1.2135000
220.0000000	140.0000000	1.2335000
220.0000000	145.0000000	1.2540000
220.0000000	150.0000000	1.2745000
220.0000000	155.0000000	1.2950000
220.0000000	160.0000000	1.3155000

225.0000000	30.0000000	0.8688000
225.0000000	35.0000000	0.8846000
225.0000000	40.0000000	0.9004000
225.0000000	45.0000000	0.9162000
225.0000000	50.0000000	0.9320000
225.0000000	55.0000000	0.9478000
225.0000000	60.0000000	0.9636000
225.0000000	65.0000000	0.9799000
225.0000000	70.0000000	0.9962000
225.0000000	75.0000000	1.0125000
225.0000000	80.0000000	1.0288000
225.0000000	85.0000000	1.0451000
225.0000000	90.0000000	1.0614000
225.0000000	95.0000000	1.0777000
225.0000000	100.0000000	1.0940000
225.0000000	105.0000000	1.1140000
225.0000000	110.0000000	1.1340000
225.0000000	115.0000000	1.1540000
225.0000000	120.0000000	1.1740000
225.0000000	125.0000000	1.1940000
225.0000000	130.0000000	1.2140000
225.0000000	135.0000000	1.2340000
225.0000000	140.0000000	1.2540000
225.0000000	145.0000000	1.2745000
225.0000000	150.0000000	1.2950000
225.0000000	155.0000000	1.3155000
225.0000000	160.0000000	1.3360000

230.0000000	30.0000000	0.8893000
230.0000000	35.0000000	0.9051000
230.0000000	40.0000000	0.9209000
230.0000000	45.0000000	0.9367000
230.0000000	50.0000000	0.9525000
230.0000000	55.0000000	0.9683000
230.0000000	60.0000000	0.9841000
230.0000000	65.0000000	1.0004000
230.0000000	70.0000000	1.0167000
230.0000000	75.0000000	1.0330000
230.0000000	80.0000000	1.0493000
230.0000000	85.0000000	1.0656000
230.0000000	90.0000000	1.0819000
230.0000000	95.0000000	1.0982000
230.0000000	100.0000000	1.1145000
230.0000000	105.0000000	1.1345000
230.0000000	110.0000000	1.1545000
230.0000000	115.0000000	1.1745000
230.0000000	120.0000000	1.1945000
230.0000000	125.0000000	1.2145000
230.0000000	130.0000000	1.2345000
230.0000000	135.0000000	1.2545000
230.0000000	140.0000000	1.2745000
230.0000000	145.0000000	1.2950000
230.0000000	150.0000000	1.3155000
230.0000000	155.0000000	1.3360000
230.0000000	160.0000000	1.3565000

235.0000000	30.0000000	0.9098000
235.0000000	35.0000000	0.9256000
235.0000000	40.0000000	0.9414000
235.0000000	45.0000000	0.9572000
235.0000000	50.0000000	0.9730000
235.0000000	55.0000000	0.9888000
235.0000000	60.0000000	1.0046000
235.0000000	65.0000000	1.0209000
235.0000000	70.0000000	1.0372000
235.0000000	75.0000000	1.0535000
235.0000000	80.0000000	1.0698000
235.0000000	85.0000000	1.0861000
235.0000000	90.0000000	1.1024000
235.0000000	95.0000000	1.1187000
235.0000000	100.0000000	1.1350000
235.0000000	105.0000000	1.1550000
235.0000000	110.0000000	1.1750000
235.0000000	115.0000000	1.1950000
235.0000000	120.0000000	1.2150000
235.0000000	125.0000000	1.2350000
235.0000000	130.0000000	1.2550000
235.0000000	135.0000000	1.2750000
235.0000000	140.0000000	1.2950000
235.0000000	145.0000000	1.3155000
235.0000000	150.0000000	1.3360000
235.0000000	155.0000000	1.3565000
235.0000000	160.0000000	1.3770000

240.0000000	30.0000000	0.9303000
240.0000000	35.0000000	0.9461000
240.0000000	40.0000000	0.9619000
240.0000000	45.0000000	0.9777000
240.0000000	50.0000000	0.9935000
240.0000000	55.0000000	1.0093000
240.0000000	60.0000000	1.0251000
240.0000000	65.0000000	1.0414000
240.0000000	70.0000000	1.0577000
240.0000000	75.0000000	1.0740000
240.0000000	80.0000000	1.0903000
240.0000000	85.0000000	1.1066000
240.0000000	90.0000000	1.1229000
240.0000000	95.0000000	1.1392000
240.0000000	100.0000000	1.1555000
240.0000000	105.0000000	1.1755000
240.0000000	110.0000000	1.1955000
240.0000000	115.0000000	1.2155000
240.0000000	120.0000000	1.2355000
240.0000000	125.0000000	1.2555000
240.0000000	130.0000000	1.2755000
240.0000000	135.0000000	1.2955000
240.0000000	140.0000000	1.3155000
240.0000000	145.0000000	1.3360000
240.0000000	150.0000000	1.3565000
240.0000000	155.0000000	1.3770000
240.0000000	160.0000000	1.3975000

245.0000000	30.0000000	0.9613500
245.0000000	35.0000000	0.9771500
245.0000000	40.0000000	0.9929500
245.0000000	45.0000000	1.0087500
245.0000000	50.0000000	1.0245500
245.0000000	55.0000000	1.0403500
245.0000000	60.0000000	1.0561500
245.0000000	65.0000000	1.0724500
245.0000000	70.0000000	1.0887500
245.0000000	75.0000000	1.1050500
245.0000000	80.0000000	1.1213500
245.0000000	85.0000000	1.1376500
245.0000000	90.0000000	1.1539500
245.0000000	95.0000000	1.1702500
245.0000000	100.0000000	1.1865500
245.0000000	105.0000000	1.2065500
245.0000000	110.0000000	1.2265500
245.0000000	115.0000000	1.2465500
245.0000000	120.0000000	1.2665500
245.0000000	125.0000000	1.2865500
245.0000000	130.0000000	1.3065500
245.0000000	135.0000000	1.3265500
245.0000000	140.0000000	1.3465500
245.0000000	145.0000000	1.3670500
245.0000000	150.0000000	1.3875500
245.0000000	155.0000000	1.4080500
245.0000000	160.0000000	1.4285500

250.0000000	30.0000000	0.9924000
250.0000000	35.0000000	1.0082000
250.0000000	40.0000000	1.0240000
250.0000000	45.0000000	1.0398000
250.0000000	50.0000000	1.0556000
250.0000000	55.0000000	1.0714000
250.0000000	60.0000000	1.0872000
250.0000000	65.0000000	1.1035000
250.0000000	70.0000000	1.1198000
250.0000000	75.0000000	1.1361000
250.0000000	80.0000000	1.1524000
250.0000000	85.0000000	1.1687000
250.0000000	90.0000000	1.1850000
250.0000000	95.0000000	1.2013000
250.0000000	100.0000000	1.2176000
250.0000000	105.0000000	1.2376000
250.0000000	110.0000000	1.2576000
250.0000000	115.0000000	1.2776000
250.0000000	120.0000000	1.2976000
250.0000000	125.0000000	1.3176000
250.0000000	130.0000000	1.3376000
250.0000000	135.0000000	1.3576000
250.0000000	140.0000000	1.3776000
250.0000000	145.0000000	1.3981000
250.0000000	150.0000000	1.4186000
250.0000000	155.0000000	1.4391000
250.0000000	160.0000000	1.4596000

255.0000000	30.0000000	1.0234500
255.0000000	35.0000000	1.0392500
255.0000000	40.0000000	1.0550500
255.0000000	45.0000000	1.0708500
255.0000000	50.0000000	1.0866500
255.0000000	55.0000000	1.1024500
255.0000000	60.0000000	1.1182500
255.0000000	65.0000000	1.1345500
255.0000000	70.0000000	1.1508500
255.0000000	75.0000000	1.1671500
255.0000000	80.0000000	1.1834500
255.0000000	85.0000000	1.1997500
255.0000000	90.0000000	1.2160500
255.0000000	95.0000000	1.2323500
255.0000000	100.0000000	1.2486500
255.0000000	105.0000000	1.2686500
255.0000000	110.0000000	1.2886500
255.0000000	115.0000000	1.3086500
255.0000000	120.0000000	1.3286500
255.0000000	125.0000000	1.3486500
255.0000000	130.0000000	1.3686500
255.0000000	135.0000000	1.3886500
255.0000000	140.0000000	1.4086500
255.0000000	145.0000000	1.4291500
255.0000000	150.0000000	1.4496500
255.0000000	155.0000000	1.4701500
255.0000000	160.0000000	1.4906500

260.0000000	30.0000000	1.0545000
260.0000000	35.0000000	1.0703000
260.0000000	40.0000000	1.0861000
260.0000000	45.0000000	1.1019000
260.0000000	50.0000000	1.1177000
260.0000000	55.0000000	1.1335000
260.0000000	60.0000000	1.1493000
260.0000000	65.0000000	1.1656000
260.0000000	70.0000000	1.1819000
260.0000000	75.0000000	1.1982000
260.0000000	80.0000000	1.2145000
260.0000000	85.0000000	1.2308000
260.0000000	90.0000000	1.2471000
260.0000000	95.0000000	1.2634000
260.0000000	100.0000000	1.2797000
260.0000000	105.0000000	1.2997000
260.0000000	110.0000000	1.3197000
260.0000000	115.0000000	1.3397000
260.0000000	120.0000000	1.3597000
260.0000000	125.0000000	1.3797000
260.0000000	130.0000000	1.3997000
260.0000000	135.0000000	1.4197000
260.0000000	140.0000000	1.4397000
260.0000000	145.0000000	1.4602000
260.0000000	150.0000000	1.4807000
260.0000000	155.0000000	1.5012000
260.0000000	160.0000000	1.5217000

265.0000000	30.0000000	1.0855500
265.0000000	35.0000000	1.1013500
265.0000000	40.0000000	1.1171500
265.0000000	45.0000000	1.1329500
265.0000000	50.0000000	1.1487500
265.0000000	55.0000000	1.1645500
265.0000000	60.0000000	1.1803500
265.0000000	65.0000000	1.1966500
265.0000000	70.0000000	1.2129500
265.0000000	75.0000000	1.2292500
265.0000000	80.0000000	1.2455500
265.0000000	85.0000000	1.2618500
265.0000000	90.0000000	1.2781500
265.0000000	95.0000000	1.2944500
265.0000000	100.0000000	1.3107500
265.0000000	105.0000000	1.3307500
265.0000000	110.0000000	1.3507500
265.0000000	115.0000000	1.3707500
265.0000000	120.0000000	1.3907500
265.0000000	125.0000000	1.4107500
265.0000000	130.0000000	1.4307500
265.0000000	135.0000000	1.4507500
265.0000000	140.0000000	1.4707500
265.0000000	145.0000000	1.4912500
265.0000000	150.0000000	1.5117500
265.0000000	155.0000000	1.5322500
265.0000000	160.0000000	1.5527500

270.0000000	30.0000000	1.1166000
270.0000000	35.0000000	1.1324000
270.0000000	40.0000000	1.1482000
270.0000000	45.0000000	1.1640000
270.0000000	50.0000000	1.1798000
270.0000000	55.0000000	1.1956000
270.0000000	60.0000000	1.2114000
270.0000000	65.0000000	1.2277000
270.0000000	70.0000000	1.2440000
270.0000000	75.0000000	1.2603000
270.0000000	80.0000000	1.2766000
270.0000000	85.0000000	1.2929000
270.0000000	90.0000000	1.3092000
270.0000000	95.0000000	1.3255000
270.0000000	100.0000000	1.3418000
270.0000000	105.0000000	1.3618000
270.0000000	110.0000000	1.3818000
270.0000000	115.0000000	1.4018000
270.0000000	120.0000000	1.4218000
270.0000000	125.0000000	1.4418000
270.0000000	130.0000000	1.4618000
270.0000000	135.0000000	1.4818000
270.0000000	140.0000000	1.5018000
270.0000000	145.0000000	1.5223000
270.0000000	150.0000000	1.5428000
270.0000000	155.0000000	1.5633000
270.0000000	160.0000000	1.5838000

275.0000000	30.0000000	1.1476500
275.0000000	35.0000000	1.1634500
275.0000000	40.0000000	1.1792500
275.0000000	45.0000000	1.1950500
275.0000000	50.0000000	1.2108500
275.0000000	55.0000000	1.2266500
275.0000000	60.0000000	1.2424500
275.0000000	65.0000000	1.2587500
275.0000000	70.0000000	1.2750500
275.0000000	75.0000000	1.2913500
275.0000000	80.0000000	1.3076500
275.0000000	85.0000000	1.3239500
275.0000000	90.0000000	1.3402500
275.0000000	95.0000000	1.3565500
275.0000000	100.0000000	1.3728500
275.0000000	105.0000000	1.3928500
275.0000000	110.0000000	1.4128500
275.0000000	115.0000000	1.4328500
275.0000000	120.0000000	1.4528500
275.0000000	125.0000000	1.4728500
275.0000000	130.0000000	1.4928500
275.0000000	135.0000000	1.5128500
275.0000000	140.0000000	1.5328500
275.0000000	145.0000000	1.5533500
275.0000000	150.0000000	1.5738500
275.0000000	155.0000000	1.5943500
275.0000000	160.0000000	1.6148500

280.0000000	30.0000000	1.1787000
280.0000000	35.0000000	1.1945000
280.0000000	40.0000000	1.2103000
280.0000000	45.0000000	1.2261000
280.0000000	50.0000000	1.2419000
280.0000000	55.0000000	1.2577000
280.0000000	60.0000000	1.2735000
280.0000000	65.0000000	1.2898000
280.0000000	70.0000000	1.3061000
280.0000000	75.0000000	1.3224000
280.0000000	80.0000000	1.3387000
280.0000000	85.0000000	1.3550000
280.0000000	90.0000000	1.3713000
280.0000000	95.0000000	1.3876000
280.0000000	100.0000000	1.4039000
280.0000000	105.0000000	1.4239000
280.0000000	110.0000000	1.4439000
280.0000000	115.0000000	1.4639000
280.0000000	120.0000000	1.4839000
280.0000000	125.0000000	1.5039000
280.0000000	130.0000000	1.5239000
280.0000000	135.0000000	1.5439000
280.0000000	140.0000000	1.5639000
280.0000000	145.0000000	1.5844000
280.0000000	150.0000000	1.6049000
280.0000000	155.0000000	1.6254000
280.0000000	160.0000000	1.6459000

285.0000000	30.0000000	1.2097500
285.0000000	35.0000000	1.2255500
285.0000000	40.0000000	1.2413500
285.0000000	45.0000000	1.2571500
285.0000000	50.0000000	1.2729500
285.0000000	55.0000000	1.2887500
285.0000000	60.0000000	1.3045500
285.0000000	65.0000000	1.3208500
285.0000000	70.0000000	1.3371500
285.0000000	75.0000000	1.3534500
285.0000000	80.0000000	1.3697500
285.0000000	85.0000000	1.3860500
285.0000000	90.0000000	1.4023500
285.0000000	95.0000000	1.4186500
285.0000000	100.0000000	1.4349500
285.0000000	105.0000000	1.4549500
285.0000000	110.0000000	1.4749500
285.0000000	115.0000000	1.4949500
285.0000000	120.0000000	1.5149500
285.0000000	125.0000000	1.5349500
285.0000000	130.0000000	1.5549500
285.0000000	135.0000000	1.5749500
285.0000000	140.0000000	1.5949500
285.0000000	145.0000000	1.6154500
285.0000000	150.0000000	1.6359500
285.0000000	155.0000000	1.6564500
285.0000000	160.0000000	1.6769500

290.0000000	30.0000000	1.2408000
290.0000000	35.0000000	1.2566000
290.0000000	40.0000000	1.2724000
290.0000000	45.0000000	1.2882000
290.0000000	50.0000000	1.3040000
290.0000000	55.0000000	1.3198000
290.0000000	60.0000000	1.3356000
290.0000000	65.0000000	1.3519000
290.0000000	70.0000000	1.3682000
290.0000000	75.0000000	1.3845000
290.0000000	80.0000000	1.4008000
290.0000000	85.0000000	1.4171000
290.0000000	90.0000000	1.4334000
290.0000000	95.0000000	1.4497000
290.0000000	100.0000000	1.4660000
290.0000000	105.0000000	1.4860000
290.0000000	110.0000000	1.5060000
290.0000000	115.0000000	1.5260000
290.0000000	120.0000000	1.5460000
290.0000000	125.0000000	1.5660000
290.0000000	130.0000000	1.5860000
290.0000000	135.0000000	1.6060000
290.0000000	140.0000000	1.6260000
290.0000000	145.0000000	1.6465000
290.0000000	150.0000000	1.6670000
290.0000000	155.0000000	1.6875000
290.0000000	160.0000000	1.7080000

295.0000000	30.0000000	1.2718500
295.0000000	35.0000000	1.2876500
295.0000000	40.0000000	1.3034500
295.0000000	45.0000000	1.3192500
295.0000000	50.0000000	1.3350500
295.0000000	55.0000000	1.3508500
295.0000000	60.0000000	1.3666500
295.0000000	65.0000000	1.3829500
295.0000000	70.0000000	1.3992500
295.0000000	75.0000000	1.4155500
295.0000000	80.0000000	1.4318500
295.0000000	85.0000000	1.4481500
295.0000000	90.0000000	1.4644500
295.0000000	95.0000000	1.4807500
295.0000000	100.0000000	1.4970500
295.0000000	105.0000000	1.5170500
295.0000000	110.0000000	1.5370500
295.0000000	115.0000000	1.5570500
295.0000000	120.0000000	1.5770500
295.0000000	125.0000000	1.5970500
295.0000000	130.0000000	1.6170500
295.0000000	135.0000000	1.6370500
295.0000000	140.0000000	1.6570500
295.0000000	145.0000000	1.6775500
295.0000000	150.0000000	1.6980500
295.0000000	155.0000000	1.7185500
295.0000000	160.0000000	1.7390500

300.0000000	30.0000000	1.3029000
300.0000000	35.0000000	1.3187000
300.0000000	40.0000000	1.3345000
300.0000000	45.0000000	1.3503000
300.0000000	50.0000000	1.3661000
300.0000000	55.0000000	1.3819000
300.0000000	60.0000000	1.3977000
300.0000000	65.0000000	1.4140000
300.0000000	70.0000000	1.4303000
300.0000000	75.0000000	1.4466000
300.0000000	80.0000000	1.4629000
300.0000000	85.0000000	1.4792000
300.0000000	90.0000000	1.4955000
300.0000000	95.0000000	1.5118000
300.0000000	100.0000000	1.5281000
300.0000000	105.0000000	1.5481000
300.0000000	110.0000000	1.5681000
300.0000000	115.0000000	1.5881000
300.0000000	120.0000000	1.6081000
300.0000000	125.0000000	1.6281000
300.0000000	130.0000000	1.6481000
300.0000000	135.0000000	1.6681000
300.0000000	140.0000000	1.6881000
300.0000000	145.0000000	1.7086000
300.0000000	150.0000000	1.7291000
300.0000000	155.0000000	1.7496000
300.0000000	160.0000000	1.7701000

305.0000000	30.0000000	1.3339500
305.0000000	35.0000000	1.3497500
305.0000000	40.0000000	1.3655500
305.0000000	45.0000000	1.3813500
305.0000000	50.0000000	1.3971500
305.0000000	55.0000000	1.4129500
305.0000000	60.0000000	1.4287500
305.0000000	65.0000000	1.4450500
305.0000000	70.0000000	1.4613500
305.0000000	75.0000000	1.4776500
305.0000000	80.0000000	1.4939500
305.0000000	85.0000000	1.5102500
305.0000000	90.0000000	1.5265500
305.0000000	95.0000000	1.5428500
305.0000000	100.0000000	1.5591500
305.0000000	105.0000000	1.5791500
305.0000000	110.0000000	1.5991500
305.0000000	115.0000000	1.6191500
305.0000000	120.0000000	1.6391500
305.0000000	125.0000000	1.6591500
305.0000000	130.0000000	1.6791500
305.0000000	135.0000000	1.6991500
305.0000000	140.0000000	1.7191500
305.0000000	145.0000000	1.7396500
305.0000000	150.0000000	1.7601500
305.0000000	155.0000000	1.7806500
305.0000000	160.0000000	1.8011500

310.0000000	30.0000000	1.3650000
310.0000000	35.0000000	1.3808000
310.0000000	40.0000000	1.3966000
310.0000000	45.0000000	1.4124000
310.0000000	50.0000000	1.4282000
310.0000000	55.0000000	1.4440000
310.0000000	60.0000000	1.4598000
310.0000000	65.0000000	1.4761000
310.0000000	70.0000000	1.4924000
310.0000000	75.0000000	1.5087000
310.0000000	80.0000000	1.5250000
310.0000000	85.0000000	1.5413000
310.0000000	90.0000000	1.5576000
310.0000000	95.0000000	1.5739000
310.0000000	100.0000000	1.5902000
310.0000000	105.0000000	1.6102000
310.0000000	110.0000000	1.6302000
310.0000000	115.0000000	1.6502000
310.0000000	120.0000000	1.6702000
310.0000000	125.0000000	1.6902000
310.0000000	130.0000000	1.7102000
310.0000000	135.0000000	1.7302000
310.0000000	140.0000000	1.7502000
310.0000000	145.0000000	1.7707000
310.0000000	150.0000000	1.7912000
310.0000000	155.0000000	1.8117000
310.0000000	160.0000000	1.8322000

315.0000000	30.0000000	1.3964000
315.0000000	35.0000000	1.4122000
315.0000000	40.0000000	1.4280000
315.0000000	45.0000000	1.4438000
315.0000000	50.0000000	1.4596000
315.0000000	55.0000000	1.4754000
315.0000000	60.0000000	1.4912000
315.0000000	65.0000000	1.5075000
315.0000000	70.0000000	1.5238000
315.0000000	75.0000000	1.5401000
315.0000000	80.0000000	1.5564000
315.0000000	85.0000000	1.5727000
315.0000000	90.0000000	1.5890000
315.0000000	95.0000000	1.6053000
315.0000000	100.0000000	1.6216000
315.0000000	105.0000000	1.6416000
315.0000000	110.0000000	1.6616000
315.0000000	115.0000000	1.6816000
315.0000000	120.0000000	1.7016000
315.0000000	125.0000000	1.7216000
315.0000000	130.0000000	1.7416000
315.0000000	135.0000000	1.7616000
315.0000000	140.0000000	1.7816000
315.0000000	145.0000000	1.8021000
315.0000000	150.0000000	1.8226000
315.0000000	155.0000000	1.8431000
315.0000000	160.0000000	1.8636000

320.0000000	30.0000000	1.4278000
320.0000000	35.0000000	1.4436000
320.0000000	40.0000000	1.4594000
320.0000000	45.0000000	1.4752000
320.0000000	50.0000000	1.4910000
320.0000000	55.0000000	1.5068000
320.0000000	60.0000000	1.5226000
320.0000000	65.0000000	1.5389000
320.0000000	70.0000000	1.5552000
320.0000000	75.0000000	1.5715000
320.0000000	80.0000000	1.5878000
320.0000000	85.0000000	1.6041000
320.0000000	90.0000000	1.6204000
320.0000000	95.0000000	1.6367000
320.0000000	100.0000000	1.6530000
320.0000000	105.0000000	1.6730000
320.0000000	110.0000000	1.6930000
320.0000000	115.0000000	1.7130000
320.0000000	120.0000000	1.7330000
320.0000000	125.0000000	1.7530000
320.0000000	130.0000000	1.7730000
320.0000000	135.0000000	1.7930000
320.0000000	140.0000000	1.8130000
320.0000000	145.0000000	1.8335000
320.0000000	150.0000000	1.8540000
320.0000000	155.0000000	1.8745000
320.0000000	160.0000000	1.8950000

325.0000000	30.0000000	1.4592000
325.0000000	35.0000000	1.4750000
325.0000000	40.0000000	1.4908000
325.0000000	45.0000000	1.5066000
325.0000000	50.0000000	1.5224000
325.0000000	55.0000000	1.5382000
325.0000000	60.0000000	1.5540000
325.0000000	65.0000000	1.5703000
325.0000000	70.0000000	1.5866000
325.0000000	75.0000000	1.6029000
325.0000000	80.0000000	1.6192000
325.0000000	85.0000000	1.6355000
325.0000000	90.0000000	1.6518000
325.0000000	95.0000000	1.6681000
325.0000000	100.0000000	1.6844000
325.0000000	105.0000000	1.7044000
325.0000000	110.0000000	1.7244000
325.0000000	115.0000000	1.7444000
325.0000000	120.0000000	1.7644000
325.0000000	125.0000000	1.7844000
325.0000000	130.0000000	1.8044000
325.0000000	135.0000000	1.8244000
325.0000000	140.0000000	1.8444000
325.0000000	145.0000000	1.8649000
325.0000000	150.0000000	1.8854000
325.0000000	155.0000000	1.9059000
325.0000000	160.0000000	1.9264000

330.0000000	30.0000000	1.4906000
330.0000000	35.0000000	1.5064000
330.0000000	40.0000000	1.5222000
330.0000000	45.0000000	1.5380000
330.0000000	50.0000000	1.5538000
330.0000000	55.0000000	1.5696000
330.0000000	60.0000000	1.5854000
330.0000000	65.0000000	1.6017000
330.0000000	70.0000000	1.6180000
330.0000000	75.0000000	1.6343000
330.0000000	80.0000000	1.6506000
330.0000000	85.0000000	1.6669000
330.0000000	90.0000000	1.6832000
330.0000000	95.0000000	1.6995000
330.0000000	100.0000000	1.7158000
330.0000000	105.0000000	1.7358000
330.0000000	110.0000000	1.7558000
330.0000000	115.0000000	1.7758000
330.0000000	120.0000000	1.7958000
330.0000000	125.0000000	1.8158000
330.0000000	130.0000000	1.8358000
330.0000000	135.0000000	1.8558000
330.0000000	140.0000000	1.8758000
330.0000000	145.0000000	1.8963000
330.0000000	150.0000000	1.9168000
330.0000000	155.0000000	1.9373000
330.0000000	160.0000000	1.9578000

335.0000000	30.0000000	1.5220000
335.0000000	35.0000000	1.5378000
335.0000000	40.0000000	1.5536000
335.0000000	45.0000000	1.5694000
335.0000000	50.0000000	1.5852000
335.0000000	55.0000000	1.6010000
335.0000000	60.0000000	1.6168000
335.0000000	65.0000000	1.6331000
335.0000000	70.0000000	1.6494000
335.0000000	75.0000000	1.6657000
335.0000000	80.0000000	1.6820000
335.0000000	85.0000000	1.6983000
335.0000000	90.0000000	1.7146000
335.0000000	95.0000000	1.7309000
335.0000000	100.0000000	1.7472000
335.0000000	105.0000000	1.7672000
335.0000000	110.0000000	1.7872000
335.0000000	115.0000000	1.8072000
335.0000000	120.0000000	1.8272000
335.0000000	125.0000000	1.8472000
335.0000000	130.0000000	1.8672000
335.0000000	135.0000000	1.8872000
335.0000000	140.0000000	1.9072000
335.0000000	145.0000000	1.9277000
335.0000000	150.0000000	1.9482000
335.0000000	155.0000000	1.9687000
335.0000000	160.0000000	1.9892000

340.0000000	30.0000000	1.5534000
340.0000000	35.0000000	1.5692000
340.0000000	40.0000000	1.5850000
340.0000000	45.0000000	1.6008000
340.0000000	50.0000000	1.6166000
340.0000000	55.0000000	1.6324000
340.0000000	60.0000000	1.6482000
340.0000000	65.0000000	1.6645000
340.0000000	70.0000000	1.6808000
340.0000000	75.0000000	1.6971000
340.0000000	80.0000000	1.7134000
340.0000000	85.0000000	1.7297000
340.0000000	90.0000000	1.7460000
340.0000000	95.0000000	1.7623000
340.0000000	100.0000000	1.7786000
340.0000000	105.0000000	1.7986000
340.0000000	110.0000000	1.8186000
340.0000000	115.0000000	1.8386000
340.0000000	120.0000000	1.8586000
340.0000000	125.0000000	1.8786000
340.0000000	130.0000000	1.8986000
340.0000000	135.0000000	1.9186000
340.0000000	140.0000000	1.9386000
340.0000000	145.0000000	1.9591000
340.0000000	150.0000000	1.9796000
340.0000000	155.0000000	2.0001000
340.0000000	160.0000000	2.0206000

345.0000000	30.0000000	1.5848000
345.0000000	35.0000000	1.6006000
345.0000000	40.0000000	1.6164000
345.0000000	45.0000000	1.6322000
345.0000000	50.0000000	1.6480000
345.0000000	55.0000000	1.6638000
345.0000000	60.0000000	1.6796000
345.0000000	65.0000000	1.6959000
345.0000000	70.0000000	1.7122000
345.0000000	75.0000000	1.7285000
345.0000000	80.0000000	1.7448000
345.0000000	85.0000000	1.7611000
345.0000000	90.0000000	1.7774000
345.0000000	95.0000000	1.7937000
345.0000000	100.0000000	1.8100000
345.0000000	105.0000000	1.8300000
345.0000000	110.0000000	1.8500000
345.0000000	115.0000000	1.8700000
345.0000000	120.0000000	1.8900000
345.0000000	125.0000000	1.9100000
345.0000000	130.0000000	1.9300000
345.0000000	135.0000000	1.9500000
345.0000000	140.0000000	1.9700000
345.0000000	145.0000000	1.9905000
345.0000000	150.0000000	2.0110000
345.0000000	155.0000000	2.0315000
345.0000000	160.0000000	2.0520000

350.0000000	30.0000000	1.6162000
350.0000000	35.0000000	1.6320000
350.0000000	40.0000000	1.6478000
350.0000000	45.0000000	1.6636000
350.0000000	50.0000000	1.6794000
350.0000000	55.0000000	1.6952000
350.0000000	60.0000000	1.7110000
350.0000000	65.0000000	1.7273000
350.0000000	70.0000000	1.7436000
350.0000000	75.0000000	1.7599000
350.0000000	80.0000000	1.7762000
350.0000000	85.0000000	1.7925000
350.0000000	90.0000000	1.8088000
350.0000000	95.0000000	1.8251000
350.0000000	100.0000000	1.8414000
350.0000000	105.0000000	1.8614000
350.0000000	110.0000000	1.8814000
350.0000000	115.0000000	1.9014000
350.0000000	120.0000000	1.9214000
350.0000000	125.0000000	1.9414000
350.0000000	130.0000000	1.9614000
350.0000000	135.0000000	1.9814000
350.0000000	140.0000000	2.0014000
350.0000000	145.0000000	2.0219000
350.0000000	150.0000000	2.0424000
350.0000000	155.0000000	2.0629000
350.0000000	160.0000000	2.0834000


==> plot_data/surface_total.dat <==
50.0000000	30.0000000	30.0937600
50.0000000	35.0000000	30.0881800
50.0000000	40.0000000	30.0847200
50.0000000	45.0000000	30.0844300
50.0000000	50.0000000	30.0863200
50.0000000	55.0000000	30.0909500
50.0000000	60.0000000	30.0972900
50.0000000	65.0000000	30.1049800
50.0000000	70.0000000	30.1141400
50.0000000	75.0000000	30.1243800
50.0000000	80.0000000	30.1362200
50.0000000	85.0000000	30.1494800
50.0000000	90.0000000	30.1631500
50.0000000	95.0000000	30.1771800
50.0000000	100.0000000	30.1915300
50.0000000	105.0000000	30.2100400
50.0000000	110.0000000	30.2285900
50.0000000	115.0000000	30.2471700
50.0000000	120.0000000	30.2658100
50.0000000	125.0000000	30.2844800
50.0000000	130.0000000	30.3031500
50.0000000	135.0000000	30.3218200
50.0000000	140.0000000	30.3404800
50.0000000	145.0000000	30.3602500
50.0000000	150.0000000	30.3805200
50.0000000	155.0000000	30.4010200
50.0000000	160.0000000	30.4215200

55.0000000	30.0000000	29.7981600
55.0000000	35.0000000	29.7925800
55.0000000	40.0000000	29.7891200
55.0000000	45.0000000	29.7888300
55.0000000	50.0000000	29.7907200
55.0000000	55.0000000	29.7953500
55.0000000	60.0000000	29.8016900
55.0000000	65.0000000	29.8093800
55.0000000	70.0000000	29.8185400
55.0000000	75.0000000	29.8287800
55.0000000	80.0000000	29.8406200
55.0000000	85.0000000	29.8538800
55.0000000	90.0000000	29.8675500
55.0000000	95.0000000	29.8815800
55.0000000	100.0000000	29.8959300
55.0000000	105.0000000	29.9144400
55.0000000	110.0000000	29.9329900
55.0000000	115.0000000	29.9515800
55.0000000	120.0000000	29.9702100
55.0000000	125.0000000	29.9888800
55.0000000	130.0000000	30.0075500
55.0000000	135.0000000	30.0262200
55.0000000	140.0000000	30.0448900
55.0000000	145.0000000	30.0646500
55.0000000	150.0000000	30.0849200
55.0000000	155.0000000	30.1054200
55.0000000	160.0000000	30.1259200

60.0000000	30.0000000	29.5390700
60.0000000	35.0000000	29.5335000
60.0000000	40.0000000	29.5300400
60.0000000	45.0000000	29.5297500
60.0000000	50.0000000	29.5316400
60.0000000	55.0000000	29.5362600
60.0000000	60.0000000	29.5426000
60.0000000	65.0000000	29.5502900
60.0000000	70.0000000	29.5594600
60.0000000	75.0000000	29.5696900
60.0000000	80.0000000	29.5815400
60.0000000	85.0000000	29.5948000
60.0000000	90.0000000	29.6084700
60.0000000	95.0000000	29.6225000
60.0000000	100.0000000	29.6368500
60.0000000	105.0000000	29.6553500
60.0000000	110.0000000	29.6739000
60.0000000	115.0000000	29.6924900
60.0000000	120.0000000	29.7111300
60.0000000	125.0000000	29.7298000
60.0000000	130.0000000	29.7484600
60.0000000	135.0000000	29.7671300
60.0000000	140.0000000	29.7858000
60.0000000	145.0000000	29.8055600
60.0000000	150.0000000	29.8258400
60.0000000	155.0000000	29.8463400
60.0000000	160.0000000	29.8668400

65.0000000	30.0000000	29.0972900
65.0000000	35.0000000	29.0917100
65.0000000	40.0000000	29.0882500
65.0000000	45.0000000	29.0879600
65.0000000	50.0000000	29.0898500
65.0000000	55.0000000	29.0944800
65.0000000	60.0000000	29.1008200
65.0000000	65.0000000	29.1084800
65.0000000	70.0000000	29.1175800
65.0000000	75.0000000	29.1277900
65.0000000	80.0000000	29.1396000
65.0000000	85.0000000	29.1528100
65.0000000	90.0000000	29.1664600
65.0000000	95.0000000	29.1804600
65.0000000	100.0000000	29.1947700
65.0000000	105.0000000	29.2132600
65.0000000	110.0000000	29.2317900
65.0000000	115.0000000	29.2503700
65.0000000	120.0000000	29.2690100
65.0000000	125.0000000	29.2876700
65.0000000	130.0000000	29.3063400
65.0000000	135.0000000	29.3250100
65.0000000	140.0000000	29.3436800
65.0000000	145.0000000	29.3634400
65.0000000	150.0000000	29.3837100
65.0000000	155.0000000	29.4042100
65.0000000	160.0000000	29.4247100

70.0000000	30.0000000	28.6802300
70.0000000	35.0000000	28.6746600
70.0000000	40.0000000	28.6711900
70.0000000	45.0000000	28.6709000
70.0000000	50.0000000	28.6727900
70.0000000	55.0000000	28.6774200
70.0000000	60.0000000	28.6837600
70.0000000	65.0000000	28.6913800
70.0000000	70.0000000	28.7004500
70.0000000	75.0000000	28.7106000
70.0000000	80.0000000	28.7223800
70.0000000	85.0000000	28.7355600
70.0000000	90.0000000	28.7491600
70.0000000	95.0000000	28.7631500
70.0000000	100.0000000	28.7774300
70.0000000	105.0000000	28.7959100
70.0000000	110.0000000	28.8144100
70.0000000	115.0000000	28.8329900
70.0000000	120.0000000	28.8516200
70.0000000	125.0000000	28.8702900
70.0000000	130.0000000	28.8889600
70.0000000	135.0000000	28.9076300
70.0000000	140.0000000	28.9263000
70.0000000	145.0000000	28.9460600
70.0000000	150.0000000	28.9663300
70.0000000	155.0000000	28.9868300
70.0000000	160.0000000	29.0073300

75.0000000	30.0000000	28.2943900
75.0000000	35.0000000	28.2888100
75.0000000	40.0000000	28.2853500
75.0000000	45.0000000	28.2850600
75.0000000	50.0000000	28.2869500
75.0000000	55.0000000	28.2915800
75.0000000	60.0000000	28.2979200
75.0000000	65.0000000	28.3054800
75.0000000	70.0000000	28.3145000
75.0000000	75.0000000	28.3246200
75.0000000	80.0000000	28.3363400
75.0000000	85.0000000	28.3494900
75.0000000	90.0000000	28.3630600
75.0000000	95.0000000	28.3770000
75.0000000	100.0000000	28.3912600
75.0000000	105.0000000	28.4097300
75.0000000	110.0000000	28.4282200
75.0000000	115.0000000	28.4468000
75.0000000	120.0000000	28.4654400
75.0000000	125.0000000	28.4841000
75.0000000	130.0000000	28.5027700
75.0000000	135.0000000	28.5214400
75.0000000	140.0000000	28.5401100
75.0000000	145.0000000	28.5598700
75.0000000	150.0000000	28.5801400
75.0000000	155.0000000	28.6006400
75.0000000	160.0000000	28.6211400

80.0000000	30.0000000	27.9388400
80.0000000	35.0000000	27.9332700
80.0000000	40.0000000	27.9298100
80.0000000	45.0000000	27.9295200
80.0000000	50.0000000	27.9314100
80.0000000	55.0000000	27.9360300
80.0000000	60.0000000	27.9423700
80.0000000	65.0000000	27.9498900
80.0000000	70.0000000	27.9588600
80.0000000	75.0000000	27.9689300
80.0000000	80.0000000	27.9806200
80.0000000	85.0000000	27.9937100
80.0000000	90.0000000	28.0072500
80.0000000	95.0000000	28.0211500
80.0000000	100.0000000	28.0353700
80.0000000	105.0000000	28.0538300
80.0000000	110.0000000	28.0723200
80.0000000	115.0000000	28.0908900
80.0000000	120.0000000	28.1095300
80.0000000	125.0000000	28.1282000
80.0000000	130.0000000	28.1468700
80.0000000	135.0000000	28.1655400
80.0000000	140.0000000	28.1842000
80.0000000	145.0000000	28.2039700
80.0000000	150.0000000	28.2242400
80.0000000	155.0000000	28.2447400
80.0000000	160.0000000	28.2652400

85.0000000	30.0000000	27.6133800
85.0000000	35.0000000	27.6078100
85.0000000	40.0000000	27.6043500
85.0000000	45.0000000	27.6040600
85.0000000	50.0000000	27.6059500
85.0000000	55.0000000	27.6105700
85.0000000	60.0000000	27.6169100
85.0000000	65.0000000	27.6244100
85.0000000	70.0000000	27.6333300
85.0000000	75.0000000	27.6433500
85.0000000	80.0000000	27.6550000
85.0000000	85.0000000	27.6680500
85.0000000	90.0000000	27.6815300
85.0000000	95.0000000	27.6954100
85.0000000	100.0000000	27.7095900
85.0000000	105.0000000	27.7280400
85.0000000	110.0000000	27.7465300
85.0000000	115.0000000	27.7651000
85.0000000	120.0000000	27.7837400
85.0000000	125.0000000	27.8024100
85.0000000	130.0000000	27.8210800
85.0000000	135.0000000	27.8397400
85.0000000	140.0000000	27.8584100
85.0000000	145.0000000	27.8781700
85.0000000	150.0000000	27.8984500
85.0000000	155.0000000	27.9189500
85.0000000	160.0000000	27.9394500

90.0000000	30.0000000	27.3136900
90.0000000	35.0000000	27.3081200
90.0000000	40.0000000	27.3046500
90.0000000	45.0000000	27.3043600
90.0000000	50.0000000	27.3062500
90.0000000	55.0000000	27.3108800
90.0000000	60.0000000	27.3172200
90.0000000	65.0000000	27.3246400
90.0000000	70.0000000	27.3335400
90.0000000	75.0000000	27.3435100
90.0000000	80.0000000	27.3551100
90.0000000	85.0000000	27.3681200
90.0000000	90.0000000	27.3815700
90.0000000	95.0000000	27.3953800
90.0000000	100.0000000	27.4095400
90.0000000	105.0000000	27.4279800
90.0000000	110.0000000	27.4464700
90.0000000	115.0000000	27.4650400
90.0000000	120.0000000	27.4836800
90.0000000	125.0000000	27.5023500
90.0000000	130.0000000	27.5210200
90.0000000	135.0000000	27.5396900
90.0000000	140.0000000	27.5583500
90.0000000	145.0000000	27.5781200
90.0000000	150.0000000	27.5983900
90.0000000	155.0000000	27.6188900
90.0000000	160.0000000	27.6393900

95.0000000	30.0000000	27.0413600
95.0000000	35.0000000	27.0357800
95.0000000	40.0000000	27.0323200
95.0000000	45.0000000	27.0320300
95.0000000	50.0000000	27.0339200
95.0000000	55.0000000	27.0385500
95.0000000	60.0000000	27.0448900
95.0000000	65.0000000	27.0522300
95.0000000	70.0000000	27.0610600
95.0000000	75.0000000	27.0710100
95.0000000	80.0000000	27.0825500
95.0000000	85.0000000	27.0955100
95.0000000	90.0000000	27.1089100
95.0000000	95.0000000	27.1227000
95.0000000	100.0000000	27.1367900
95.0000000	105.0000000	27.1552300
95.0000000	110.0000000	27.1737200
95.0000000	115.0000000	27.1922900
95.0000000	120.0000000	27.2109300
95.0000000	125.0000000	27.2296000
95.0000000	130.0000000	27.2482700
95.0000000	135.0000000	27.2669300
95.0000000	140.0000000	27.2856000
95.0000000	145.0000000	27.3053600
95.0000000	150.0000000	27.3256400
95.0000000	155.0000000	27.3461400
95.0000000	160.0000000	27.3666400

100.0000000	30.0000000	26.8029000
100.0000000	35.0000000	26.7973300
100.0000000	40.0000000	26.7938700
100.0000000	45.0000000	26.7935800
100.0000000	50.0000000	26.7954700
100.0000000	55.0000000	26.8000900
100.0000000	60.0000000	26.8064300
100.0000000	65.0000000	26.8137100
100.0000000	70.0000000	26.8224600
100.0000000	75.0000000	26.8323400
100.0000000	80.0000000	26.8438600
100.0000000	85.0000000	26.8567700
100.0000000	90.0000000	26.8701200
100.0000000	95.0000000	26.8838600
100.0000000	100.0000000	26.8979300
100.0000000	105.0000000	26.9163600
100.0000000	110.0000000	26.9348500
100.0000000	115.0000000	26.9534200
100.0000000	120.0000000	26.9720600
100.0000000	125.0000000	26.9907300
100.0000000	130.0000000	27.0094000
100.0000000	135.0000000	27.0280700
100.0000000	140.0000000	27.0467300
100.0000000	145.0000000	27.0665000
100.0000000	150.0000000	27.0867700
100.0000000	155.0000000	27.1072700
100.0000000	160.0000000	27.1277700

105.0000000	30.0000000	26.5920500
105.0000000	35.0000000	26.5864800
105.0000000	40.0000000	26.5830200
105.0000000	45.0000000	26.5827300
105.0000000	50.0000000	26.5846100
105.0000000	55.0000000	26.5892400
105.0000000	60.0000000	26.5955800
105.0000000	65.0000000	26.6028400
105.0000000	70.0000000	26.6115300
105.0000000	75.0000000	26.6213200
105.0000000	80.0000000	26.6327700
105.0000000	85.0000000	26.6456600
105.0000000	90.0000000	26.6589600
105.0000000	95.0000000	26.6726500
105.0000000	100.0000000	26.6866700
105.0000000	105.0000000	26.7051100
105.0000000	110.0000000	26.7235900
105.0000000	115.0000000	26.7421700
105.0000000	120.0000000	26.7608000
105.0000000	125.0000000	26.7794700
105.0000000	130.0000000	26.7981400
105.0000000	135.0000000	26.8168100
105.0000000	140.0000000	26.8354800
105.0000000	145.0000000	26.8552400
105.0000000	150.0000000	26.8755100
105.0000000	155.0000000	26.8960100
105.0000000	160.0000000	26.9165100

110.0000000	30.0000000	26.4091500
110.0000000	35.0000000	26.4035700
110.0000000	40.0000000	26.4001100
110.0000000	45.0000000	26.3998200
110.0000000	50.0000000	26.4017100
110.0000000	55.0000000	26.4063400
110.0000000	60.0000000	26.4126800
110.0000000	65.0000000	26.4199100
110.0000000	70.0000000	26.4285700
110.0000000	75.0000000	26.4383100
110.0000000	80.0000000	26.4496800
110.0000000	85.0000000	26.4625000
110.0000000	90.0000000	26.4757800
110.0000000	95.0000000	26.4894100
110.0000000	100.0000000	26.5033800
110.0000000	105.0000000	26.5218100
110.0000000	110.0000000	26.5403000
110.0000000	115.0000000	26.5588700
110.0000000	120.0000000	26.5775100
110.0000000	125.0000000	26.5961800
110.0000000	130.0000000	26.6148500
110.0000000	135.0000000	26.6335200
110.0000000	140.0000000	26.6521800
110.0000000	145.0000000	26.6719500
110.0000000	150.0000000	26.6922200
110.0000000	155.0000000	26.7127200
110.0000000	160.0000000	26.7332200

115.0000000	30.0000000	26.2367300
115.0000000	35.0000000	26.2311600
115.0000000	40.0000000	26.2277000
115.0000000	45.0000000	26.2274100
115.0000000	50.0000000	26.2293000
115.0000000	55.0000000	26.2339200
115.0000000	60.0000000	26.2402600
115.0000000	65.0000000	26.2474600
115.0000000	70.0000000	26.2561000
115.0000000	75.0000000	26.2658200
115.0000000	80.0000000	26.2771300
115.0000000	85.0000000	26.2898600
115.0000000	90.0000000	26.3030700
115.0000000	95.0000000	26.3166900
115.0000000	100.0000000	26.3306000
115.0000000	105.0000000	26.3490400
115.0000000	110.0000000	26.3675200
115.0000000	115.0000000	26.3861000
115.0000000	120.0000000	26.4047400
115.0000000	125.0000000	26.4234100
115.0000000	130.0000000	26.4420700
115.0000000	135.0000000	26.4607400
115.0000000	140.0000000	26.4794100
115.0000000	145.0000000	26.4991700
115.0000000	150.0000000	26.5194500
115.0000000	155.0000000	26.5399500
115.0000000	160.0000000	26.5604500

120.0000000	30.0000000	26.0699300
120.0000000	35.0000000	26.0643600
120.0000000	40.0000000	26.0609000
120.0000000	45.0000000	26.0606100
120.0000000	50.0000000	26.0625000
120.0000000	55.0000000	26.0671200
120.0000000	60.0000000	26.0734600
120.0000000	65.0000000	26.0806500
120.0000000	70.0000000	26.0892600
120.0000000	75.0000000	26.0989500
120.0000000	80.0000000	26.1102300
120.0000000	85.0000000	26.1229100
120.0000000	90.0000000	26.1360300
120.0000000	95.0000000	26.1495800
120.0000000	100.0000000	26.1634700
120.0000000	105.0000000	26.1819100
120.0000000	110.0000000	26.2004000
120.0000000	115.0000000	26.2189700
120.0000000	120.0000000	26.2376100
120.0000000	125.0000000	26.2562800
120.0000000	130.0000000	26.2749500
120.0000000	135.0000000	26.2936100
120.0000000	140.0000000	26.3122800
120.0000000	145.0000000	26.3320400
120.0000000	150.0000000	26.3523200
120.0000000	155.0000000	26.3728200
120.0000000	160.0000000	26.3933200

125.0000000	30.0000000	25.9103200
125.0000000	35.0000000	25.9047400
125.0000000	40.0000000	25.9012800
125.0000000	45.0000000	25.9009900
125.0000000	50.0000000	25.9028800
125.0000000	55.0000000	25.9075000
125.0000000	60.0000000	25.9138400
125.0000000	65.0000000	25.9210300
125.0000000	70.0000000	25.9296400
125.0000000	75.0000000	25.9393300
125.0000000	80.0000000	25.9506100
125.0000000	85.0000000	25.9632900
125.0000000	90.0000000	25.9764100
125.0000000	95.0000000	25.9899600
125.0000000	100.0000000	26.0038500
125.0000000	105.0000000	26.0222900
125.0000000	110.0000000	26.0407800
125.0000000	115.0000000	26.0593500
125.0000000	120.0000000	26.0779900
125.0000000	125.0000000	26.0966600
125.0000000	130.0000000	26.1153300
125.0000000	135.0000000	26.1339900
125.0000000	140.0000000	26.1526600
125.0000000	145.0000000	26.1724200
125.0000000	150.0000000	26.1927000
125.0000000	155.0000000	26.2132000
125.0000000	160.0000000	26.2337000

130.0000000	30.0000000	25.7637700
130.0000000	35.0000000	25.7582000
130.0000000	40.0000000	25.7547400
130.0000000	45.0000000	25.7544500
130.0000000	50.0000000	25.7563400
130.0000000	55.0000000	25.7609600
130.0000000	60.0000000	25.7673000
130.0000000	65.0000000	25.7744900
130.0000000	70.0000000	25.7831000
130.0000000	75.0000000	25.7927900
130.0000000	80.0000000	25.8040700
130.0000000	85.0000000	25.8167500
130.0000000	90.0000000	25.8298700
130.0000000	95.0000000	25.8434200
130.0000000	100.0000000	25.8573100
130.0000000	105.0000000	25.8757500
130.0000000	110.0000000	25.8942400
130.0000000	115.0000000	25.9128100
130.0000000	120.0000000	25.9314500
130.0000000	125.0000000	25.9501200
130.0000000	130.0000000	25.9687900
130.0000000	135.0000000	25.9874500
130.0000000	140.0000000	26.0061200
130.0000000	145.0000000	26.0258800
130.0000000	150.0000000	26.0461600
130.0000000	155.0000000	26.0666600
130.0000000	160.0000000	26.0871600

135.0000000	30.0000000	25.6277400
135.0000000	35.0000000	25.6221600
135.0000000	40.0000000	25.6187000
135.0000000	45.0000000	25.6184100
135.0000000	50.0000000	25.6203000
135.0000000	55.0000000	25.6249200
135.0000000	60.0000000	25.6312600
135.0000000	65.0000000	25.6384500
135.0000000	70.0000000	25.6470600
135.0000000	75.0000000	25.6567500
135.0000000	80.0000000	25.6680300
135.0000000	85.0000000	25.6807100
135.0000000	90.0000000	25.6938300
135.0000000	95.0000000	25.7073800
135.0000000	100.0000000	25.7212700
135.0000000	105.0000000	25.7397100
135.0000000	110.0000000	25.7582000
135.0000000	115.0000000	25.7767700
135.0000000	120.0000000	25.7954100
135.0000000	125.0000000	25.8140800
135.0000000	130.0000000	25.8327500
135.0000000	135.0000000	25.8514100
135.0000000	140.0000000	25.8700800
135.0000000	145.0000000	25.8898400
135.0000000	150.0000000	25.9101200
135.0000000	155.0000000	25.9306200
135.0000000	160.0000000	25.9511200

140.0000000	30.0000000	25.4984400
140.0000000	35.0000000	25.4928600
140.0000000	40.0000000	25.4894000
140.0000000	45.0000000	25.4891100
140.0000000	50.0000000	25.4910000
140.0000000	55.0000000	25.4956300
140.0000000	60.0000000	25.5019700
140.0000000	65.0000000	25.5091500
140.0000000	70.0000000	25.5177600
140.0000000	75.0000000	25.5274500
140.0000000	80.0000000	25.5387400
140.0000000	85.0000000	25.5514100
140.0000000	90.0000000	25.5645400
140.0000000	95.0000000	25.5780800
140.0000000	100.0000000	25.5919800
140.0000000	105.0000000	25.6104200
140.0000000	110.0000000	25.6289000
140.0000000	115.0000000	25.6474800
140.0000000	120.0000000	25.6661100
140.0000000	125.0000000	25.6847800
140.0000000	130.0000000	25.7034500
140.0000000	135.0000000	25.7221200
140.0000000	140.0000000	25.7407900
140.0000000	145.0000000	25.7605500
140.0000000	150.0000000	25.7808200
140.0000000	155.0000000	25.8013200
140.0000000	160.0000000	25.8218200

145.0000000	30.0000000	25.3776400
145.0000000	35.0000000	25.3720600
145.0000000	40.0000000	25.3686000
145.0000000	45.0000000	25.3683100
145.0000000	50.0000000	25.3702000
145.0000000	55.0000000	25.3748300
145.0000000	60.0000000	25.3811700
145.0000000	65.0000000	25.3883500
145.0000000	70.0000000	25.3969600
145.0000000	75.0000000	25.4066500
145.0000000	80.0000000	25.4179400
145.0000000	85.0000000	25.4306100
145.0000000	90.0000000	25.4437300
145.0000000	95.0000000	25.4572800
145.0000000	100.0000000	25.4711800
145.0000000	105.0000000	25.4896100
145.0000000	110.0000000	25.5081000
145.0000000	115.0000000	25.5266700
145.0000000	120.0000000	25.5453100
145.0000000	125.0000000	25.5639800
145.0000000	130.0000000	25.5826500
145.0000000	135.0000000	25.6013200
145.0000000	140.0000000	25.6199800
145.0000000	145.0000000	25.6397500
145.0000000	150.0000000	25.6600200
145.0000000	155.0000000	25.6805200
145.0000000	160.0000000	25.7010200

150.0000000	30.0000000	25.2727500
150.0000000	35.0000000	25.2671700
150.0000000	40.0000000	25.2637100
150.0000000	45.0000000	25.2634200
150.0000000	50.0000000	25.2653100
150.0000000	55.0000000	25.2699400
150.0000000	60.0000000	25.2762800
150.0000000	65.0000000	25.2834600
150.0000000	70.0000000	25.2920700
150.0000000	75.0000000	25.3017600
150.0000000	80.0000000	25.3130500
150.0000000	85.0000000	25.3257200
150.0000000	90.0000000	25.3388500
150.0000000	95.0000000	25.3523900
150.0000000	100.0000000	25.3662900
150.0000000	105.0000000	25.3847300
150.0000000	110.0000000	25.4032100
150.0000000	115.0000000	25.4217900
150.0000000	120.0000000	25.4404200
150.0000000	125.0000000	25.4590900
150.0000000	130.0000000	25.4777600
150.0000000	135.0000000	25.4964300
150.0000000	140.0000000	25.5151000
150.0000000	145.0000000	25.5348600
150.0000000	150.0000000	25.5551300
150.0000000	155.0000000	25.5756300
150.0000000	160.0000000	25.5961300

155.0000000	30.0000000	25.1708800
155.0000000	35.0000000	25.1653100
155.0000000	40.0000000	25.1618500
155.0000000	45.0000000	25.1615600
155.0000000	50.0000000	25.1634500
155.0000000	55.0000000	25.1680700
155.0000000	60.0000000	25.1744100
155.0000000	65.0000000	25.1816000
155.0000000	70.0000000	25.1902000
155.0000000	75.0000000	25.1999000
155.0000000	80.0000000	25.2111800
155.0000000	85.0000000	25.2238600
155.0000000	90.0000000	25.2369800
155.0000000	95.0000000	25.2505300
155.0000000	100.0000000	25.2644200
155.0000000	105.0000000	25.2828600
155.0000000	110.0000000	25.3013500
155.0000000	115.0000000	25.3199200
155.0000000	120.0000000	25.3385600
155.0000000	125.0000000	25.3572300
155.0000000	130.0000000	25.3758900
155.0000000	135.0000000	25.3945600
155.0000000	140.0000000	25.4132300
155.0000000	145.0000000	25.4329900
155.0000000	150.0000000	25.4532700
155.0000000	155.0000000	25.4737700
155.0000000	160.0000000	25.4942700

160.0000000	30.0000000	25.0723400
160.0000000	35.0000000	25.0667700
160.0000000	40.0000000	25.0633100
160.0000000	45.0000000	25.0630200
160.0000000	50.0000000	25.0649000
160.0000000	55.0000000	25.0695300
160.0000000	60.0000000	25.0758700
160.0000000	65.0000000	25.0830600
160.0000000	70.0000000	25.0916600
160.0000000	75.0000000	25.1013500
160.0000000	80.0000000	25.1126400
160.0000000	85.0000000	25.1253200
160.0000000	90.0000000	25.1384400
160.0000000	95.0000000	25.1519900
160.0000000	100.0000000	25.1658800
160.0000000	105.0000000	25.1843200
160.0000000	110.0000000	25.2028000
160.0000000	115.0000000	25.2213800
160.0000000	120.0000000	25.2400200
160.0000000	125.0000000	25.2586900
160.0000000	130.0000000	25.2773500
160.0000000	135.0000000	25.2960200
160.0000000	140.0000000	25.3146900
160.0000000	145.0000000	25.3344500
160.0000000	150.0000000	25.3547200
160.0000000	155.0000000	25.3752200
160.0000000	160.0000000	25.3957200

165.0000000	30.0000000	24.9729600
165.0000000	35.0000000	24.9673800
165.0000000	40.0000000	24.9639200
165.0000000	45.0000000	24.9636300
165.0000000	50.0000000	24.9655200
165.0000000	55.0000000	24.9701400
165.0000000	60.0000000	24.9764800
165.0000000	65.0000000	24.9836500
165.0000000	70.0000000	24.9922500
165.0000000	75.0000000	25.0019100
165.0000000	80.0000000	25.0131800
165.0000000	85.0000000	25.0258300
165.0000000	90.0000000	25.0389200
165.0000000	95.0000000	25.0524300
165.0000000	100.0000000	25.0663000
165.0000000	105.0000000	25.0847400
165.0000000	110.0000000	25.1032200
165.0000000	115.0000000	25.1218000
165.0000000	120.0000000	25.1404300
165.0000000	125.0000000	25.1591000
165.0000000	130.0000000	25.1777700
165.0000000	135.0000000	25.1964400
165.0000000	140.0000000	25.2151100
165.0000000	145.0000000	25.2348700
165.0000000	150.0000000	25.2551400
165.0000000	155.0000000	25.2756400
165.0000000	160.0000000	25.2961400

170.0000000	30.0000000	24.8844900
170.0000000	35.0000000	24.8789100
170.0000000	40.0000000	24.8754500
170.0000000	45.0000000	24.8751600
170.0000000	50.0000000	24.8770500
170.0000000	55.0000000	24.8816800
170.0000000	60.0000000	24.8880200
170.0000000	65.0000000	24.8951800
170.0000000	70.0000000	24.9037800
170.0000000	75.0000000	24.9134400
170.0000000	80.0000000	24.9247100
170.0000000	85.0000000	24.9373600
170.0000000	90.0000000	24.9504500
170.0000000	95.0000000	24.9639600
170.0000000	100.0000000	24.9778300
170.0000000	105.0000000	24.9962700
170.0000000	110.0000000	25.0147500
170.0000000	115.0000000	25.0333300
170.0000000	120.0000000	25.0519700
170.0000000	125.0000000	25.0706400
170.0000000	130.0000000	25.0893000
170.0000000	135.0000000	25.1079700
170.0000000	140.0000000	25.1266400
170.0000000	145.0000000	25.1464000
170.0000000	150.0000000	25.1666800
170.0000000	155.0000000	25.1871800
170.0000000	160.0000000	25.2076800

175.0000000	30.0000000	24.8053000
175.0000000	35.0000000	24.7997200
175.0000000	40.0000000	24.7962600
175.0000000	45.0000000	24.7959700
175.0000000	50.0000000	24.7978600
175.0000000	55.0000000	24.8024900
175.0000000	60.0000000	24.8088300
175.0000000	65.0000000	24.8159900
175.0000000	70.0000000	24.8245900
175.0000000	75.0000000	24.8342500
175.0000000	80.0000000	24.8455200
175.0000000	85.0000000	24.8581700
175.0000000	90.0000000	24.8712600
175.0000000	95.0000000	24.8847700
175.0000000	100.0000000	24.8986400
175.0000000	105.0000000	24.9170800
175.0000000	110.0000000	24.9355600
175.0000000	115.0000000	24.9541400
175.0000000	120.0000000	24.9727800
175.0000000	125.0000000	24.9914400
175.0000000	130.0000000	25.0101100
175.0000000	135.0000000	25.0287800
175.0000000	140.0000000	25.0474500
175.0000000	145.0000000	25.0672100
175.0000000	150.0000000	25.0874800
175.0000000	155.0000000	25.1079800
175.0000000	160.0000000	25.1284800

180.0000000	30.0000000	24.7471700
180.0000000	35.0000000	24.7416000
180.0000000	40.0000000	24.7381400
180.0000000	45.0000000	24.7378500
180.0000000	50.0000000	24.7397300
180.0000000	55.0000000	24.7443600
180.0000000	60.0000000	24.7507000
180.0000000	65.0000000	24.7578700
180.0000000	70.0000000	24.7664600
180.0000000	75.0000000	24.7761200
180.0000000	80.0000000	24.7874000
180.0000000	85.0000000	24.8000500
180.0000000	90.0000000	24.8131400
180.0000000	95.0000000	24.8266400
180.0000000	100.0000000	24.8405200
180.0000000	105.0000000	24.8589500
180.0000000	110.0000000	24.8774400
180.0000000	115.0000000	24.8960100
180.0000000	120.0000000	24.9146500
180.0000000	125.0000000	24.9333200
180.0000000	130.0000000	24.9519900
180.0000000	135.0000000	24.9706600
180.0000000	140.0000000	24.9893200
180.0000000	145.0000000	25.0090900
180.0000000	150.0000000	25.0293600
180.0000000	155.0000000	25.0498600
180.0000000	160.0000000	25.0703600

185.0000000	30.0000000	24.6936800
185.0000000	35.0000000	24.6881100
185.0000000	40.0000000	24.6846400
185.0000000	45.0000000	24.6843500
185.0000000	50.0000000	24.6862400
185.0000000	55.0000000	24.6908700
185.0000000	60.0000000	24.6972100
185.0000000	65.0000000	24.7043800
185.0000000	70.0000000	24.7129700
185.0000000	75.0000000	24.7226300
185.0000000	80.0000000	24.7339000
185.0000000	85.0000000	24.7465500
185.0000000	90.0000000	24.7596400
185.0000000	95.0000000	24.7731500
185.0000000	100.0000000	24.7870200
185.0000000	105.0000000	24.8054600
185.0000000	110.0000000	24.8239500
185.0000000	115.0000000	24.8425200
185.0000000	120.0000000	24.8611600
185.0000000	125.0000000	24.8798300
185.0000000	130.0000000	24.8985000
185.0000000	135.0000000	24.9171600
185.0000000	140.0000000	24.9358300
185.0000000	145.0000000	24.9555900
185.0000000	150.0000000	24.9758700
185.0000000	155.0000000	24.9963700
185.0000000	160.0000000	25.0168700

190.0000000	30.0000000	24.6401900
190.0000000	35.0000000	24.6346100
190.0000000	40.0000000	24.6311500
190.0000000	45.0000000	24.6308600
190.0000000	50.0000000	24.6327500
190.0000000	55.0000000	24.6373800
190.0000000	60.0000000	24.6437200
190.0000000	65.0000000	24.6508800
190.0000000	70.0000000	24.6594800
190.0000000	75.0000000	24.6691400
190.0000000	80.0000000	24.6804100
190.0000000	85.0000000	24.6930600
190.0000000	90.0000000	24.7061500
190.0000000	95.0000000	24.7196600
190.0000000	100.0000000	24.7335300
190.0000000	105.0000000	24.7519700
190.0000000	110.0000000	24.7704500
190.0000000	115.0000000	24.7890300
190.0000000	120.0000000	24.8076700
190.0000000	125.0000000	24.8263300
190.0000000	130.0000000	24.8450000
190.0000000	135.0000000	24.8636700
190.0000000	140.0000000	24.8823400
190.0000000	145.0000000	24.9021000
190.0000000	150.0000000	24.9223700
190.0000000	155.0000000	24.9428700
190.0000000	160.0000000	24.9633700

195.0000000	30.0000000	24.5980500
195.0000000	35.0000000	24.5924700
195.0000000	40.0000000	24.5890100
195.0000000	45.0000000	24.5887200
195.0000000	50.0000000	24.5906100
195.0000000	55.0000000	24.5952400
195.0000000	60.0000000	24.6015800
195.0000000	65.0000000	24.6087500
195.0000000	70.0000000	24.6173400
195.0000000	75.0000000	24.6270000
195.0000000	80.0000000	24.6382700
195.0000000	85.0000000	24.6509200
195.0000000	90.0000000	24.6640100
195.0000000	95.0000000	24.6775200
195.0000000	100.0000000	24.6913900
195.0000000	105.0000000	24.7098300
195.0000000	110.0000000	24.7283200
195.0000000	115.0000000	24.7468900
195.0000000	120.0000000	24.7655300
195.0000000	125.0000000	24.7842000
195.0000000	130.0000000	24.8028600
195.0000000	135.0000000	24.8215300
195.0000000	140.0000000	24.8402000
195.0000000	145.0000000	24.8599600
195.0000000	150.0000000	24.8802400
195.0000000	155.0000000	24.9007400
195.0000000	160.0000000	24.9212400

200.0000000	30.0000000	24.5661900
200.0000000	35.0000000	24.5606200
200.0000000	40.0000000	24.5571600
200.0000000	45.0000000	24.5568700
200.0000000	50.0000000	24.5587500
200.0000000	55.0000000	24.5633800
200.0000000	60.0000000	24.5697200
200.0000000	65.0000000	24.5768900
200.0000000	70.0000000	24.5854800
200.0000000	75.0000000	24.5951400
200.0000000	80.0000000	24.6064200
200.0000000	85.0000000	24.6190700
200.0000000	90.0000000	24.6321600
200.0000000	95.0000000	24.6456600
200.0000000	100.0000000	24.6595300
200.0000000	105.0000000	24.6779700
200.0000000	110.0000000	24.6964600
200.0000000	115.0000000	24.7150300
200.0000000	120.0000000	24.7336700
200.0000000	125.0000000	24.7523400
200.0000000	130.0000000	24.7710100
200.0000000	135.0000000	24.7896800
200.0000000	140.0000000	24.8083400
200.0000000	145.0000000	24.8281100
200.0000000	150.0000000	24.8483800
200.0000000	155.0000000	24.8688800
200.0000000	160.0000000	24.8893800

205.0000000	30.0000000	24.5501900
205.0000000	35.0000000	24.5446100
205.0000000	40.0000000	24.5411500
205.0000000	45.0000000	24.5408600
205.0000000	50.0000000	24.5427500
205.0000000	55.0000000	24.5473800
205.0000000	60.0000000	24.5537200
205.0000000	65.0000000	24.5608800
205.0000000	70.0000000	24.5694800
205.0000000	75.0000000	24.5791400
205.0000000	80.0000000	24.5904100
205.0000000	85.0000000	24.6030600
205.0000000	90.0000000	24.6161500
205.0000000	95.0000000	24.6296600
205.0000000	100.0000000	24.6435300
205.0000000	105.0000000	24.6619000
205.0000000	110.0000000	24.6803700
205.0000000	115.0000000	24.6989100
205.0000000	120.0000000	24.7175300
205.0000000	125.0000000	24.7361900
205.0000000	130.0000000	24.7548600
205.0000000	135.0000000	24.7735200
205.0000000	140.0000000	24.7921900
205.0000000	145.0000000	24.8119600
205.0000000	150.0000000	24.8322300
205.0000000	155.0000000	24.8527300
205.0000000	160.0000000	24.8732300

210.0000000	30.0000000	24.5342200
210.0000000	35.0000000	24.5286500
210.0000000	40.0000000	24.5251900
210.0000000	45.0000000	24.5249000
210.0000000	50.0000000	24.5267800
210.0000000	55.0000000	24.5314100
210.0000000	60.0000000	24.5377500
210.0000000	65.0000000	24.5449200
210.0000000	70.0000000	24.5535100
210.0000000	75.0000000	24.5631700
210.0000000	80.0000000	24.5744500
210.0000000	85.0000000	24.5871000
210.0000000	90.0000000	24.6001900
210.0000000	95.0000000	24.6137000
210.0000000	100.0000000	24.6275700
210.0000000	105.0000000	24.6459000
210.0000000	110.0000000	24.6642900
210.0000000	115.0000000	24.6828200
210.0000000	120.0000000	24.7014100
210.0000000	125.0000000	24.7200500
210.0000000	130.0000000	24.7387100
210.0000000	135.0000000	24.7573700
210.0000000	140.0000000	24.7760400
210.0000000	145.0000000	24.7958000
210.0000000	150.0000000	24.8160800
210.0000000	155.0000000	24.8365800
210.0000000	160.0000000	24.8570800

215.0000000	30.0000000	24.5182600
215.0000000	35.0000000	24.5126800
215.0000000	40.0000000	24.5092200
215.0000000	45.0000000	24.5089300
215.0000000	50.0000000	24.5108200
215.0000000	55.0000000	24.5154500
215.0000000	60.0000000	24.5217900
215.0000000	65.0000000	24.5289500
215.0000000	70.0000000	24.5375500
215.0000000	75.0000000	24.5472100
215.0000000	80.0000000	24.5584800
215.0000000	85.0000000	24.5711300
215.0000000	90.0000000	24.5842200
215.0000000	95.0000000	24.5977300
215.0000000	100.0000000	24.6116000
215.0000000	105.0000000	24.6299300
215.0000000	110.0000000	24.6482900
215.0000000	115.0000000	24.6667500
215.0000000	120.0000000	24.6853200
215.0000000	125.0000000	24.7039300
215.0000000	130.0000000	24.7225700
215.0000000	135.0000000	24.7412200
215.0000000	140.0000000	24.7598900
215.0000000	145.0000000	24.7796500
215.0000000	150.0000000	24.7999300
215.0000000	155.0000000	24.8204300
215.0000000	160.0000000	24.8409300

220.0000000	30.0000000	24.5022900
220.0000000	35.0000000	24.4967200
220.0000000	40.0000000	24.4932600
220.0000000	45.0000000	24.4929700
220.0000000	50.0000000	24.4948600
220.0000000	55.0000000	24.4994800
220.0000000	60.0000000	24.5058200
220.0000000	65.0000000	24.5129900
220.0000000	70.0000000	24.5215900
220.0000000	75.0000000	24.5312500
220.0000000	80.0000000	24.5425200
220.0000000	85.0000000	24.5551700
220.0000000	90.0000000	24.5682600
220.0000000	95.0000000	24.5817700
220.0000000	100.0000000	24.5956400
220.0000000	105.0000000	24.6139700
220.0000000	110.0000000	24.6323300
220.0000000	115.0000000	24.6507500
220.0000000	120.0000000	24.6692500
220.0000000	125.0000000	24.6878400
220.0000000	130.0000000	24.7064500
220.0000000	135.0000000	24.7250900
220.0000000	140.0000000	24.7437400
220.0000000	145.0000000	24.7635000
220.0000000	150.0000000	24.7837800
220.0000000	155.0000000	24.8042800
220.0000000	160.0000000	24.8247800

225.0000000	30.0000000	24.5022600
225.0000000	35.0000000	24.4966900
225.0000000	40.0000000	24.4932300
225.0000000	45.0000000	24.4929400
225.0000000	50.0000000	24.4948300
225.0000000	55.0000000	24.4994500
225.0000000	60.0000000	24.5057900
225.0000000	65.0000000	24.5129600
225.0000000	70.0000000	24.5215500
225.0000000	75.0000000	24.5312200
225.0000000	80.0000000	24.5424900
225.0000000	85.0000000	24.5551400
225.0000000	90.0000000	24.5682300
225.0000000	95.0000000	24.5817400
225.0000000	100.0000000	24.5956100
225.0000000	105.0000000	24.6139300
225.0000000	110.0000000	24.6322900
225.0000000	115.0000000	24.6507200
225.0000000	120.0000000	24.6691800
225.0000000	125.0000000	24.6877000
225.0000000	130.0000000	24.7062900
225.0000000	135.0000000	24.7249000
225.0000000	140.0000000	24.7435300
225.0000000	145.0000000	24.7633000
225.0000000	150.0000000	24.7835700
225.0000000	155.0000000	24.8040700
225.0000000	160.0000000	24.8245700

230.0000000	30.0000000	24.5103900
230.0000000	35.0000000	24.5048200
230.0000000	40.0000000	24.5013600
230.0000000	45.0000000	24.5010700
230.0000000	50.0000000	24.5029500
230.0000000	55.0000000	24.5075800
230.0000000	60.0000000	24.5139200
230.0000000	65.0000000	24.5210900
230.0000000	70.0000000	24.5296800
230.0000000	75.0000000	24.5393400
230.0000000	80.0000000	24.5506200
230.0000000	85.0000000	24.5632700
230.0000000	90.0000000	24.5763600
230.0000000	95.0000000	24.5898700
230.0000000	100.0000000	24.6037400
230.0000000	105.0000000	24.6220600
230.0000000	110.0000000	24.6404200
230.0000000	115.0000000	24.6588400
230.0000000	120.0000000	24.6773100
230.0000000	125.0000000	24.6958000
230.0000000	130.0000000	24.7143100
230.0000000	135.0000000	24.7329000
230.0000000	140.0000000	24.7515100
230.0000000	145.0000000	24.7712700
230.0000000	150.0000000	24.7915400
230.0000000	155.0000000	24.8120400
230.0000000	160.0000000	24.8325400

235.0000000	30.0000000	24.5185200
235.0000000	35.0000000	24.5129500
235.0000000	40.0000000	24.5094900
235.0000000	45.0000000	24.5092000
235.0000000	50.0000000	24.5110800
235.0000000	55.0000000	24.5157100
235.0000000	60.0000000	24.5220500
235.0000000	65.0000000	24.5292200
235.0000000	70.0000000	24.5378100
235.0000000	75.0000000	24.5474700
235.0000000	80.0000000	24.5587500
235.0000000	85.0000000	24.5714000
235.0000000	90.0000000	24.5844900
235.0000000	95.0000000	24.5980000
235.0000000	100.0000000	24.6118700
235.0000000	105.0000000	24.6301900
235.0000000	110.0000000	24.6485500
235.0000000	115.0000000	24.6669700
235.0000000	120.0000000	24.6854300
235.0000000	125.0000000	24.7039200
235.0000000	130.0000000	24.7224100
235.0000000	135.0000000	24.7409200
235.0000000	140.0000000	24.7595100
235.0000000	145.0000000	24.7792700
235.0000000	150.0000000	24.7995500
235.0000000	155.0000000	24.8200500
235.0000000	160.0000000	24.8405500

240.0000000	30.0000000	24.5266500
240.0000000	35.0000000	24.5210800
240.0000000	40.0000000	24.5176200
240.0000000	45.0000000	24.5173300
240.0000000	50.0000000	24.5192100
240.0000000	55.0000000	24.5238400
240.0000000	60.0000000	24.5301800
240.0000000	65.0000000	24.5373500
240.0000000	70.0000000	24.5459400
240.0000000	75.0000000	24.5556000
240.0000000	80.0000000	24.5668800
240.0000000	85.0000000	24.5795300
240.0000000	90.0000000	24.5926200
240.0000000	95.0000000	24.6061300
240.0000000	100.0000000	24.6200000
240.0000000	105.0000000	24.6383200
240.0000000	110.0000000	24.6566800
240.0000000	115.0000000	24.6751000
240.0000000	120.0000000	24.6935600
240.0000000	125.0000000	24.7120500
240.0000000	130.0000000	24.7305300
240.0000000	135.0000000	24.7490200
240.0000000	140.0000000	24.7675300
240.0000000	145.0000000	24.7872900
240.0000000	150.0000000	24.8075700
240.0000000	155.0000000	24.8280700
240.0000000	160.0000000	24.8485700

245.0000000	30.0000000	24.5140100
245.0000000	35.0000000	24.5084300
245.0000000	40.0000000	24.5049700
245.0000000	45.0000000	24.5046800
245.0000000	50.0000000	24.5065700
245.0000000	55.0000000	24.5112000
245.0000000	60.0000000	24.5175400
245.0000000	65.0000000	24.5247000
245.0000000	70.0000000	24.5333000
245.0000000	75.0000000	24.5429600
245.0000000	80.0000000	24.5542300
245.0000000	85.0000000	24.5668800
245.0000000	90.0000000	24.5799700
245.0000000	95.0000000	24.5934800
245.0000000	100.0000000	24.6073500
245.0000000	105.0000000	24.6256800
245.0000000	110.0000000	24.6440300
245.0000000	115.0000000	24.6624500
245.0000000	120.0000000	24.6809200
245.0000000	125.0000000	24.6994000
245.0000000	130.0000000	24.7178900
245.0000000	135.0000000	24.7363800
245.0000000	140.0000000	24.7548800
245.0000000	145.0000000	24.7746500
245.0000000	150.0000000	24.7949200
245.0000000	155.0000000	24.8154200
245.0000000	160.0000000	24.8359200

250.0000000	30.0000000	24.5013600
250.0000000	35.0000000	24.4957900
250.0000000	40.0000000	24.4923300
250.0000000	45.0000000	24.4920300
250.0000000	50.0000000	24.4939200
250.0000000	55.0000000	24.4985500
250.0000000	60.0000000	24.5048900
250.0000000	65.0000000	24.5120600
250.0000000	70.0000000	24.5206500
250.0000000	75.0000000	24.5303100
250.0000000	80.0000000	24.5415900
250.0000000	85.0000000	24.5542400
250.0000000	90.0000000	24.5673300
250.0000000	95.0000000	24.5808400
250.0000000	100.0000000	24.5947100
250.0000000	105.0000000	24.6130300
250.0000000	110.0000000	24.6313900
250.0000000	115.0000000	24.6498100
250.0000000	120.0000000	24.6682700
250.0000000	125.0000000	24.6867600
250.0000000	130.0000000	24.7052400
250.0000000	135.0000000	24.7237300
250.0000000	140.0000000	24.7422400
250.0000000	145.0000000	24.7620000
250.0000000	150.0000000	24.7822700
250.0000000	155.0000000	24.8027700
250.0000000	160.0000000	24.8232700

255.0000000	30.0000000	24.4887200
255.0000000	35.0000000	24.4831400
255.0000000	40.0000000	24.4796800
255.0000000	45.0000000	24.4793900
255.0000000	50.0000000	24.4812800
255.0000000	55.0000000	24.4859100
255.0000000	60.0000000	24.4922500
255.0000000	65.0000000	24.4994100
255.0000000	70.0000000	24.5080100
255.0000000	75.0000000	24.5176700
255.0000000	80.0000000	24.5289400
255.0000000	85.0000000	24.5415900
255.0000000	90.0000000	24.5546800
255.0000000	95.0000000	24.5681900
255.0000000	100.0000000	24.5820600
255.0000000	105.0000000	24.6003900
255.0000000	110.0000000	24.6187400
255.0000000	115.0000000	24.6371600
255.0000000	120.0000000	24.6556300
255.0000000	125.0000000	24.6741100
255.0000000	130.0000000	24.6926000
255.0000000	135.0000000	24.7110900
255.0000000	140.0000000	24.7295900
255.0000000	145.0000000	24.7493600
255.0000000	150.0000000	24.7696300
255.0000000	155.0000000	24.7901300
255.0000000	160.0000000	24.8106300

260.0000000	30.0000000	24.4760700
260.0000000	35.0000000	24.4704900
260.0000000	40.0000000	24.4670300
260.0000000	45.0000000	24.4667400
260.0000000	50.0000000	24.4686300
260.0000000	55.0000000	24.4732600
260.0000000	60.0000000	24.4796000
260.0000000	65.0000000	24.4867700
260.0000000	70.0000000	24.4953600
260.0000000	75.0000000	24.5050200
260.0000000	80.0000000	24.5163000
260.0000000	85.0000000	24.5289400
260.0000000	90.0000000	24.5420400
260.0000000	95.0000000	24.5555400
260.0000000	100.0000000	24.5694200
260.0000000	105.0000000	24.5877400
260.0000000	110.0000000	24.6061000
260.0000000	115.0000000	24.6245200
260.0000000	120.0000000	24.6429800
260.0000000	125.0000000	24.6614700
260.0000000	130.0000000	24.6799500
260.0000000	135.0000000	24.6984400
260.0000000	140.0000000	24.7169500
260.0000000	145.0000000	24.7367100
260.0000000	150.0000000	24.7569800
260.0000000	155.0000000	24.7774800
260.0000000	160.0000000	24.7979800

265.0000000	30.0000000	24.4634200
265.0000000	35.0000000	24.4578500
265.0000000	40.0000000	24.4543900
265.0000000	45.0000000	24.4541000
265.0000000	50.0000000	24.4559900
265.0000000	55.0000000	24.4606100
265.0000000	60.0000000	24.4669500
265.0000000	65.0000000	24.4741200
265.0000000	70.0000000	24.4827200
265.0000000	75.0000000	24.4923800
265.0000000	80.0000000	24.5036500
265.0000000	85.0000000	24.5163000
265.0000000	90.0000000	24.5293900
265.0000000	95.0000000	24.5429000
265.0000000	100.0000000	24.5567700
265.0000000	105.0000000	24.5750900
265.0000000	110.0000000	24.5934500
265.0000000	115.0000000	24.6118700
265.0000000	120.0000000	24.6303400
265.0000000	125.0000000	24.6488200
265.0000000	130.0000000	24.6673100
265.0000000	135.0000000	24.6857900
265.0000000	140.0000000	24.7043000
265.0000000	145.0000000	24.7240600
265.0000000	150.0000000	24.7443400
265.0000000	155.0000000	24.7648400
265.0000000	160.0000000	24.7853400

270.0000000	30.0000000	24.4507800
270.0000000	35.0000000	24.4452000
270.0000000	40.0000000	24.4417400
270.0000000	45.0000000	24.4414500
270.0000000	50.0000000	24.4433400
270.0000000	55.0000000	24.4479700
270.0000000	60.0000000	24.4543100
270.0000000	65.0000000	24.4614800
270.0000000	70.0000000	24.4700700
270.0000000	75.0000000	24.4797300
270.0000000	80.0000000	24.4910000
270.0000000	85.0000000	24.5036500
270.0000000	90.0000000	24.5167400
270.0000000	95.0000000	24.5302500
270.0000000	100.0000000	24.5441200
270.0000000	105.0000000	24.5624500
270.0000000	110.0000000	24.5808100
270.0000000	115.0000000	24.5992300
270.0000000	120.0000000	24.6176900
270.0000000	125.0000000	24.6361700
270.0000000	130.0000000	24.6546600
270.0000000	135.0000000	24.6731500
270.0000000	140.0000000	24.6916600
270.0000000	145.0000000	24.7114200
270.0000000	150.0000000	24.7316900
270.0000000	155.0000000	24.7521900
270.0000000	160.0000000	24.7726900

275.0000000	30.0000000	24.4381300
275.0000000	35.0000000	24.4325600
275.0000000	40.0000000	24.4291000
275.0000000	45.0000000	24.4288100
275.0000000	50.0000000	24.4307000
275.0000000	55.0000000	24.4353200
275.0000000	60.0000000	24.4416600
275.0000000	65.0000000	24.4488300
275.0000000	70.0000000	24.4574200
275.0000000	75.0000000	24.4670900
275.0000000	80.0000000	24.4783600
275.0000000	85.0000000	24.4910100
275.0000000	90.0000000	24.5041000
275.0000000	95.0000000	24.5176100
275.0000000	100.0000000	24.5314800
275.0000000	105.0000000	24.5498000
275.0000000	110.0000000	24.5681600
275.0000000	115.0000000	24.5865800
275.0000000	120.0000000	24.6050400
275.0000000	125.0000000	24.6235300
275.0000000	130.0000000	24.6420200
275.0000000	135.0000000	24.6605000
275.0000000	140.0000000	24.6790100
275.0000000	145.0000000	24.6987700
275.0000000	150.0000000	24.7190500
275.0000000	155.0000000	24.7395500
275.0000000	160.0000000	24.7600500

280.0000000	30.0000000	24.4254900
280.0000000	35.0000000	24.4199100
280.0000000	40.0000000	24.4164500
280.0000000	45.0000000	24.4161600
280.0000000	50.0000000	24.4180500
280.0000000	55.0000000	24.4226800
280.0000000	60.0000000	24.4290200
280.0000000	65.0000000	24.4361800
280.0000000	70.0000000	24.4447800
280.0000000	75.0000000	24.4544400
280.0000000	80.0000000	24.4657100
280.0000000	85.0000000	24.4783600
280.0000000	90.0000000	24.4914500
280.0000000	95.0000000	24.5049600
280.0000000	100.0000000	24.5188300
280.0000000	105.0000000	24.5371600
280.0000000	110.0000000	24.5555200
280.0000000	115.0000000	24.5739400
280.0000000	120.0000000	24.5924000
280.0000000	125.0000000	24.6108800
280.0000000	130.0000000	24.6293700
280.0000000	135.0000000	24.6478600
280.0000000	140.0000000	24.6663700
280.0000000	145.0000000	24.6861300
280.0000000	150.0000000	24.7064000
280.0000000	155.0000000	24.7269000
280.0000000	160.0000000	24.7474000

285.0000000	30.0000000	24.4230700
285.0000000	35.0000000	24.4174900
285.0000000	40.0000000	24.4140300
285.0000000	45.0000000	24.4137400
285.0000000	50.0000000	24.4156300
285.0000000	55.0000000	24.4202600
285.0000000	60.0000000	24.4266000
285.0000000	65.0000000	24.4337600
285.0000000	70.0000000	24.4423600
285.0000000	75.0000000	24.4520200
285.0000000	80.0000000	24.4632900
285.0000000	85.0000000	24.4759400
285.0000000	90.0000000	24.4890300
285.0000000	95.0000000	24.5025400
285.0000000	100.0000000	24.5164100
285.0000000	105.0000000	24.5347400
285.0000000	110.0000000	24.5530900
285.0000000	115.0000000	24.5715100
285.0000000	120.0000000	24.5899800
285.0000000	125.0000000	24.6084600
285.0000000	130.0000000	24.6269500
285.0000000	135.0000000	24.6454400
285.0000000	140.0000000	24.6639400
285.0000000	145.0000000	24.6837100
285.0000000	150.0000000	24.7039800
285.0000000	155.0000000	24.7244800
285.0000000	160.0000000	24.7449800

290.0000000	30.0000000	24.4343900
290.0000000	35.0000000	24.4288100
290.0000000	40.0000000	24.4253500
290.0000000	45.0000000	24.4250600
290.0000000	50.0000000	24.4269500
290.0000000	55.0000000	24.4315700
290.0000000	60.0000000	24.4379100
290.0000000	65.0000000	24.4450800
290.0000000	70.0000000	24.4536800
290.0000000	75.0000000	24.4633400
290.0000000	80.0000000	24.4746100
290.0000000	85.0000000	24.4872600
290.0000000	90.0000000	24.5003500
290.0000000	95.0000000	24.5138600
290.0000000	100.0000000	24.5277300
290.0000000	105.0000000	24.5460600
290.0000000	110.0000000	24.5644100
290.0000000	115.0000000	24.5828300
290.0000000	120.0000000	24.6013000
290.0000000	125.0000000	24.6197800
290.0000000	130.0000000	24.6382700
290.0000000	135.0000000	24.6567600
290.0000000	140.0000000	24.6752600
290.0000000	145.0000000	24.6950300
290.0000000	150.0000000	24.7153000
290.0000000	155.0000000	24.7358000
290.0000000	160.0000000	24.7563000

295.0000000	30.0000000	24.4553900
295.0000000	35.0000000	24.4498100
295.0000000	40.0000000	24.4463500
295.0000000	45.0000000	24.4460600
295.0000000	50.0000000	24.4479500
295.0000000	55.0000000	24.4525800
295.0000000	60.0000000	24.4589200
295.0000000	65.0000000	24.4660800
295.0000000	70.0000000	24.4746800
295.0000000	75.0000000	24.4843400
295.0000000	80.0000000	24.4956100
295.0000000	85.0000000	24.5082600
295.0000000	90.0000000	24.5213500
295.0000000	95.0000000	24.5348600
295.0000000	100.0000000	24.5487300
295.0000000	105.0000000	24.5670600
295.0000000	110.0000000	24.5854100
295.0000000	115.0000000	24.6038300
295.0000000	120.0000000	24.6223000
295.0000000	125.0000000	24.6407800
295.0000000	130.0000000	24.6592700
295.0000000	135.0000000	24.6777600
295.0000000	140.0000000	24.6962600
295.0000000	145.0000000	24.7160300
295.0000000	150.0000000	24.7363000
295.0000000	155.0000000	24.7568000
295.0000000	160.0000000	24.7773000

300.0000000	30.0000000	24.4906700
300.0000000	35.0000000	24.4851000
300.0000000	40.0000000	24.4816300
300.0000000	45.0000000	24.4813400
300.0000000	50.0000000	24.4832300
300.0000000	55.0000000	24.4878600
300.0000000	60.0000000	24.4942000
300.0000000	65.0000000	24.5013700
300.0000000	70.0000000	24.5099600
300.0000000	75.0000000	24.5196200
300.0000000	80.0000000	24.5309000
300.0000000	85.0000000	24.5435400
300.0000000	90.0000000	24.5566400
300.0000000	95.0000000	24.5701400
300.0000000	100.0000000	24.5840200
300.0000000	105.0000000	24.6023400
300.0000000	110.0000000	24.6207000
300.0000000	115.0000000	24.6391200
300.0000000	120.0000000	24.6575800
300.0000000	125.0000000	24.6760700
300.0000000	130.0000000	24.6945500
300.0000000	135.0000000	24.7130400
300.0000000	140.0000000	24.7315500
300.0000000	145.0000000	24.7513100
300.0000000	150.0000000	24.7715800
300.0000000	155.0000000	24.7920800
300.0000000	160.0000000	24.8125800

305.0000000	30.0000000	24.5259600
305.0000000	35.0000000	24.5203800
305.0000000	40.0000000	24.5169200
305.0000000	45.0000000	24.5166300
305.0000000	50.0000000	24.5185200
305.0000000	55.0000000	24.5231400
305.0000000	60.0000000	24.5294800
305.0000000	65.0000000	24.5366500
305.0000000	70.0000000	24.5452500
305.0000000	75.0000000	24.5549100
305.0000000	80.0000000	24.5661800
305.0000000	85.0000000	24.5788300
305.0000000	90.0000000	24.5919200
305.0000000	95.0000000	24.6054300
305.0000000	100.0000000	24.6193000
305.0000000	105.0000000	24.6376300
305.0000000	110.0000000	24.6559800
305.0000000	115.0000000	24.6744000
305.0000000	120.0000000	24.6928700
305.0000000	125.0000000	24.7113500
305.0000000	130.0000000	24.7298400
305.0000000	135.0000000	24.7483300
305.0000000	140.0000000	24.7668300
305.0000000	145.0000000	24.7866000
305.0000000	150.0000000	24.8068700
305.0000000	155.0000000	24.8273700
305.0000000	160.0000000	24.8478700

310.0000000	30.0000000	24.5612400
310.0000000	35.0000000	24.5556600
310.0000000	40.0000000	24.5522000
310.0000000	45.0000000	24.5519100
310.0000000	50.0000000	24.5538000
310.0000000	55.0000000	24.5584300
310.0000000	60.0000000	24.5647700
310.0000000	65.0000000	24.5719400
310.0000000	70.0000000	24.5805300
310.0000000	75.0000000	24.5901900
310.0000000	80.0000000	24.6014600
310.0000000	85.0000000	24.6141100
310.0000000	90.0000000	24.6272100
310.0000000	95.0000000	24.6407100
310.0000000	100.0000000	24.6545800
310.0000000	105.0000000	24.6729100
310.0000000	110.0000000	24.6912700
310.0000000	115.0000000	24.7096900
310.0000000	120.0000000	24.7281500
310.0000000	125.0000000	24.7466300
310.0000000	130.0000000	24.7651200
310.0000000	135.0000000	24.7836100
310.0000000	140.0000000	24.8021200
310.0000000	145.0000000	24.8218800
310.0000000	150.0000000	24.8421500
310.0000000	155.0000000	24.8626500
310.0000000	160.0000000	24.8831500

315.0000000	30.0000000	24.5926400
315.0000000	35.0000000	24.5870600
315.0000000	40.0000000	24.5836000
315.0000000	45.0000000	24.5833100
315.0000000	50.0000000	24.5852000
315.0000000	55.0000000	24.5898300
315.0000000	60.0000000	24.5961700
315.0000000	65.0000000	24.6033400
315.0000000	70.0000000	24.6119300
315.0000000	75.0000000	24.6215900
315.0000000	80.0000000	24.6328600
315.0000000	85.0000000	24.6455100
315.0000000	90.0000000	24.6586100
315.0000000	95.0000000	24.6721100
315.0000000	100.0000000	24.6859800
315.0000000	105.0000000	24.7043100
315.0000000	110.0000000	24.7226700
315.0000000	115.0000000	24.7410900
315.0000000	120.0000000	24.7595500
315.0000000	125.0000000	24.7780300
315.0000000	130.0000000	24.7965200
315.0000000	135.0000000	24.8150100
315.0000000	140.0000000	24.8335200
315.0000000	145.0000000	24.8532800
315.0000000	150.0000000	24.8735500
315.0000000	155.0000000	24.8940500
315.0000000	160.0000000	24.9145500

320.0000000	30.0000000	24.6240400
320.0000000	35.0000000	24.6184600
320.0000000	40.0000000	24.6150000
320.0000000	45.0000000	24.6147100
320.0000000	50.0000000	24.6166000
320.0000000	55.0000000	24.6212300
320.0000000	60.0000000	24.6275700
320.0000000	65.0000000	24.6347400
320.0000000	70.0000000	24.6433300
320.0000000	75.0000000	24.6529900
320.0000000	80.0000000	24.6642600
320.0000000	85.0000000	24.6769100
320.0000000	90.0000000	24.6900100
320.0000000	95.0000000	24.7035100
320.0000000	100.0000000	24.7173800
320.0000000	105.0000000	24.7357100
320.0000000	110.0000000	24.7540700
320.0000000	115.0000000	24.7724900
320.0000000	120.0000000	24.7909500
320.0000000	125.0000000	24.8094300
320.0000000	130.0000000	24.8279200
320.0000000	135.0000000	24.8464100
320.0000000	140.0000000	24.8649200
320.0000000	145.0000000	24.8846800
320.0000000	150.0000000	24.9049500
320.0000000	155.0000000	24.9254500
320.0000000	160.0000000	24.9459500

325.0000000	30.0000000	24.6554400
325.0000000	35.0000000	24.6498600
325.0000000	40.0000000	24.6464000
325.0000000	45.0000000	24.6461100
325.0000000	50.0000000	24.6480000
325.0000000	55.0000000	24.6526300
325.0000000	60.0000000	24.6589700
325.0000000	65.0000000	24.6661400
325.0000000	70.0000000	24.6747300
325.0000000	75.0000000	24.6843900
325.0000000	80.0000000	24.6956600
325.0000000	85.0000000	24.7083100
325.0000000	90.0000000	24.7214100
325.0000000	95.0000000	24.7349100
325.0000000	100.0000000	24.7487800
325.0000000	105.0000000	24.7671100
325.0000000	110.0000000	24.7854700
325.0000000	115.0000000	24.8038900
325.0000000	120.0000000	24.8223500
325.0000000	125.0000000	24.8408300
325.0000000	130.0000000	24.8593200
325.0000000	135.0000000	24.8778100
325.0000000	140.0000000	24.8963200
325.0000000	145.0000000	24.9160800
325.0000000	150.0000000	24.9363500
325.0000000	155.0000000	24.9568500
325.0000000	160.0000000	24.9773500

330.0000000	30.0000000	24.6868400
330.0000000	35.0000000	24.6812600
330.0000000	40.0000000	24.6778000
330.0000000	45.0000000	24.6775100
330.0000000	50.0000000	24.6794000
330.0000000	55.0000000	24.6840300
330.0000000	60.0000000	24.6903700
330.0000000	65.0000000	24.6975400
330.0000000	70.0000000	24.7061300
330.0000000	75.0000000	24.7157900
330.0000000	80.0000000	24.7270600
330.0000000	85.0000000	24.7397100
330.0000000	90.0000000	24.7528100
330.0000000	95.0000000	24.7663100
330.0000000	100.0000000	24.7801800
330.0000000	105.0000000	24.7985100
330.0000000	110.0000000	24.8168700
330.0000000	115.0000000	24.8352900
330.0000000	120.0000000	24.8537500
330.0000000	125.0000000	24.8722300
330.0000000	130.0000000	24.8907200
330.0000000	135.0000000	24.9092100
330.0000000	140.0000000	24.9277200
330.0000000	145.0000000	24.9474800
330.0000000	150.0000000	24.9677500
330.0000000	155.0000000	24.9882500
330.0000000	160.0000000	25.0087500

335.0000000	30.0000000	24.7182400
335.0000000	35.0000000	24.7126600
335.0000000	40.0000000	24.7092000
335.0000000	45.0000000	24.7089100
335.0000000	50.0000000	24.7108000
335.0000000	55.0000000	24.7154300
335.0000000	60.0000000	24.7217700
335.0000000	65.0000000	24.7289400
335.0000000	70.0000000	24.7375300
335.0000000	75.0000000	24.7471900
335.0000000	80.0000000	24.7584600
335.0000000	85.0000000	24.7711100
335.0000000	90.0000000	24.7842100
335.0000000	95.0000000	24.7977100
335.0000000	100.0000000	24.8115800
335.0000000	105.0000000	24.8299100
335.0000000	110.0000000	24.8482700
335.0000000	115.0000000	24.8666900
335.0000000	120.0000000	24.8851500
335.0000000	125.0000000	24.9036300
335.0000000	130.0000000	24.9221200
335.0000000	135.0000000	24.9406100
335.0000000	140.0000000	24.9591200
335.0000000	145.0000000	24.9788800
335.0000000	150.0000000	24.9991500
335.0000000	155.0000000	25.0196500
335.0000000	160.0000000	25.0401500

340.0000000	30.0000000	24.7496400
340.0000000	35.0000000	24.7440600
340.0000000	40.0000000	24.7406000
340.0000000	45.0000000	24.7403100
340.0000000	50.0000000	24.7422000
340.0000000	55.0000000	24.7468300
340.0000000	60.0000000	24.7531700
340.0000000	65.0000000	24.7603400
340.0000000	70.0000000	24.7689300
340.0000000	75.0000000	24.7785900
340.0000000	80.0000000	24.7898600
340.0000000	85.0000000	24.8025100
340.0000000	90.0000000	24.8156100
340.0000000	95.0000000	24.8291100
340.0000000	100.0000000	24.8429800
340.0000000	105.0000000	24.8613100
340.0000000	110.0000000	24.8796700
340.0000000	115.0000000	24.8980900
340.0000000	120.0000000	24.9165500
340.0000000	125.0000000	24.9350300
340.0000000	130.0000000	24.9535200
340.0000000	135.0000000	24.9720100
340.0000000	140.0000000	24.9905200
340.0000000	145.0000000	25.0102800
340.0000000	150.0000000	25.0305500
340.0000000	155.0000000	25.0510500
340.0000000	160.0000000	25.0715500

345.0000000	30.0000000	24.7810400
345.0000000	35.0000000	24.7754600
345.0000000	40.0000000	24.7720000
345.0000000	45.0000000	24.7717100
345.0000000	50.0000000	24.7736000
345.0000000	55.0000000	24.7782300
345.0000000	60.0000000	24.7845700
345.0000000	65.0000000	24.7917400
345.0000000	70.0000000	24.8003300
345.0000000	75.0000000	24.8099900
345.0000000	80.0000000	24.8212600
345.0000000	85.0000000	24.8339100
345.0000000	90.0000000	24.8470100
345.0000000	95.0000000	24.8605100
345.0000000	100.0000000	24.8743800
345.0000000	105.0000000	24.8927100
345.0000000	110.0000000	24.9110700
345.0000000	115.0000000	24.9294900
345.0000000	120.0000000	24.9479500
345.0000000	125.0000000	24.9664300
345.0000000	130.0000000	24.9849200
345.0000000	135.0000000	25.0034100
345.0000000	140.0000000	25.0219200
345.0000000	145.0000000	25.0416800
345.0000000	150.0000000	25.0619500
345.0000000	155.0000000	25.0824500
345.0000000	160.0000000	25.1029500

350.0000000	30.0000000	24.8124400
350.0000000	35.0000000	24.8068600
350.0000000	40.0000000	24.8034000
350.0000000	45.0000000	24.8031100
350.0000000	50.0000000	24.8050000
350.0000000	55.0000000	24.8096300
350.0000000	60.0000000	24.8159700
350.0000000	65.0000000	24.8231400
350.0000000	70.0000000	24.8317300
350.0000000	75.0000000	24.8413900
350.0000000	80.0000000	24.8526600
350.0000000	85.0000000	24.8653100
350.0000000	90.0000000	24.8784100
350.0000000	95.0000000	24.8919100
350.0000000	100.0000000	24.9057800
350.0000000	105.0000000	24.9241100
350.0000000	110.0000000	24.9424700
350.0000000	115.0000000	24.9608900
350.0000000	120.0000000	24.9793500
350.0000000	125.0000000	24.9978300
350.0000000	130.0000000	25.0163200
350.0000000	135.0000000	25.0348100
350.0000000	140.0000000	25.0533200
350.0000000	145.0000000	25.0730800
350.0000000	150.0000000	25.0933500
350.0000000	155.0000000	25.1138500
350.0000000	160.0000000	25.1343500

